Fast Real-Time DC State Estimation in Electric Power Systems Using Belief Propagation

We propose a fast real-time state estimator based on the belief propagation algorithm for the power system state estimation. The proposed estimator is easy to distribute and parallelize, thus alleviating computational limitations and allowing for processing measurements in real time. The presented algorithm may run as a continuous process, with each new measurement being seamlessly processed by the distributed state estimator. In contrast to the matrix-based state estimation methods, the belief propagation approach is robust to ill-conditioned scenarios caused by significant differences between measurement variances, thus resulting in a solution that eliminates observability analysis. Using the DC model, we numerically demonstrate the performance of the state estimator in a realistic real-time system model with asynchronous measurements. We note that the extension to the AC state estimation is possible within the same framework.

==> case_n10-1.txt <==
	time		T2		T3		T13		T14
   9.9505433e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9529889e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9543408e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9552823e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9560149e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9567935e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9575049e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9582092e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9589064e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9596142e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9603079e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9610405e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9617484e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9624420e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9631322e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9638436e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9645337e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9652699e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9659706e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9666714e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9673651e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9680517e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9687524e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9694850e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9701787e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9708724e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9715590e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9722492e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9729393e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9736825e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9743798e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9750699e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9757742e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9764750e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9771545e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9778836e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9785772e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9792780e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9799752e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9806724e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9813661e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9820952e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9828066e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9835321e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9842223e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9849726e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9856839e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9868908e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9877685e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9884870e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9891984e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9899381e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9907485e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9914564e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9921642e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9928827e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9935941e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9942984e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9950416e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9957494e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9964573e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9971545e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9978588e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9985560e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9993028e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0000014e+03  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0002116e+03  -5.0120087e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0003465e+03  -5.0120065e+00  -8.1388424e+00  -1.1312781e+01  -1.1524613e+01
   1.0004750e+03  -5.0120059e+00  -9.9166273e+00  -1.1274418e+01  -1.1516200e+01
   1.0005974e+03  -5.0120043e+00  -9.9218988e+00  -1.1246437e+01  -1.1487461e+01
   1.0007216e+03  -5.0120041e+00  -1.0253974e+01  -1.1253342e+01  -1.1451662e+01
   1.0008437e+03  -5.0120030e+00  -1.0223065e+01  -1.1256148e+01  -1.1437157e+01
   1.0009666e+03  -5.0120021e+00  -1.0291084e+01  -1.1291608e+01  -1.1436190e+01
   1.0010851e+03  -5.0120014e+00  -1.0360125e+01  -1.1339814e+01  -1.1473422e+01
   1.0011644e+03  -5.0120009e+00  -1.0393467e+01  -1.1386408e+01  -1.1509662e+01
   1.0012394e+03  -5.0120005e+00  -1.0491282e+01  -1.1428974e+01  -1.1560529e+01
   1.0013134e+03  -5.0120005e+00  -1.0487269e+01  -1.1495180e+01  -1.1601333e+01
   1.0013881e+03  -5.0120000e+00  -1.0505005e+01  -1.1553571e+01  -1.1650364e+01
   1.0014627e+03  -5.0119994e+00  -1.0524151e+01  -1.1603114e+01  -1.1721200e+01
   1.0015626e+03  -5.0119991e+00  -1.0549962e+01  -1.1668398e+01  -1.1802076e+01
   1.0016808e+03  -5.0119985e+00  -1.0560755e+01  -1.1741504e+01  -1.1843052e+01
   1.0018004e+03  -5.0119978e+00  -1.0566305e+01  -1.1785240e+01  -1.1946118e+01
   1.0019239e+03  -5.0119975e+00  -1.0575733e+01  -1.1865342e+01  -1.1983123e+01
   1.0020396e+03  -5.0119964e+00  -1.0579249e+01  -1.1900950e+01  -1.2049166e+01
   1.0021161e+03  -5.0119957e+00  -1.0581539e+01  -1.1957592e+01  -1.2153706e+01
   1.0021908e+03  -5.0119953e+00  -1.0589896e+01  -1.2029047e+01  -1.2185725e+01
   1.0022640e+03  -5.0119948e+00  -1.0589538e+01  -1.2089603e+01  -1.2260609e+01
   1.0023369e+03  -5.0119947e+00  -1.0594257e+01  -1.2133861e+01  -1.2328877e+01
   1.0024183e+03  -5.0119940e+00  -1.0592450e+01  -1.2196315e+01  -1.2373322e+01
   1.0024912e+03  -5.0119936e+00  -1.0597764e+01  -1.2248507e+01  -1.2454516e+01
   1.0025638e+03  -5.0119932e+00  -1.0598023e+01  -1.2331399e+01  -1.2509030e+01
   1.0026371e+03  -5.0119930e+00  -1.0597705e+01  -1.2363893e+01  -1.2575487e+01
   1.0027096e+03  -5.0119926e+00  -1.0603686e+01  -1.2417128e+01  -1.2645246e+01
   1.0028020e+03  -5.0119920e+00  -1.0606718e+01  -1.2471328e+01  -1.2684234e+01
   1.0028898e+03  -5.0119917e+00  -1.0601623e+01  -1.2535311e+01  -1.2717667e+01
   1.0029804e+03  -5.0119912e+00  -1.0607663e+01  -1.2566128e+01  -1.2800592e+01
   1.0030575e+03  -5.0119907e+00  -1.0611811e+01  -1.2625409e+01  -1.2828163e+01
   1.0031297e+03  -5.0119900e+00  -1.0612986e+01  -1.2660537e+01  -1.2879928e+01
   1.0032040e+03  -5.0119896e+00  -1.0609667e+01  -1.2714344e+01  -1.2929072e+01
   1.0033417e+03  -5.0119894e+00  -1.0613310e+01  -1.2759104e+01  -1.2976019e+01
   1.0034267e+03  -5.0119888e+00  -1.0617686e+01  -1.2795707e+01  -1.3024769e+01
   1.0035027e+03  -5.0119879e+00  -1.0615947e+01  -1.2851062e+01  -1.3068549e+01
   1.0035788e+03  -5.0119878e+00  -1.0615711e+01  -1.2889678e+01  -1.3112671e+01
   1.0036592e+03  -5.0119871e+00  -1.0615848e+01  -1.2935030e+01  -1.3146102e+01
   1.0037321e+03  -5.0119869e+00  -1.0620732e+01  -1.2977911e+01  -1.3194429e+01
   1.0038068e+03  -5.0119863e+00  -1.0621419e+01  -1.3003714e+01  -1.3241969e+01
   1.0038786e+03  -5.0119861e+00  -1.0623458e+01  -1.3062415e+01  -1.3267569e+01
   1.0039618e+03  -5.0119857e+00  -1.0622546e+01  -1.3079165e+01  -1.3330771e+01
   1.0040768e+03  -5.0119850e+00  -1.0623941e+01  -1.3116989e+01  -1.3349858e+01
   1.0042070e+03  -5.0119844e+00  -1.0624347e+01  -1.3165767e+01  -1.3391559e+01
   1.0043061e+03  -5.0119836e+00  -1.0626908e+01  -1.3191318e+01  -1.3435175e+01
   1.0043897e+03  -5.0119831e+00  -1.0628880e+01  -1.3221526e+01  -1.3458345e+01
   1.0044654e+03  -5.0119826e+00  -1.0626153e+01  -1.3251897e+01  -1.3488760e+01
   1.0045383e+03  -5.0119824e+00  -1.0628899e+01  -1.3292963e+01  -1.3531538e+01
   1.0046112e+03  -5.0119821e+00  -1.0629663e+01  -1.3318949e+01  -1.3569086e+01
   1.0046894e+03  -5.0119816e+00  -1.0628918e+01  -1.3341438e+01  -1.3595178e+01
   1.0047659e+03  -5.0119810e+00  -1.0627845e+01  -1.3370634e+01  -1.3627954e+01
   1.0048402e+03  -5.0119808e+00  -1.0630991e+01  -1.3406750e+01  -1.3650696e+01
   1.0049244e+03  -5.0119804e+00  -1.0633358e+01  -1.3432365e+01  -1.3674060e+01
   1.0050002e+03  -5.0119797e+00  -1.0631430e+01  -1.3452244e+01  -1.3715452e+01
   1.0050741e+03  -5.0119793e+00  -1.0633563e+01  -1.3481785e+01  -1.3730526e+01
   1.0051545e+03  -5.0119791e+00  -1.0634563e+01  -1.3502873e+01  -1.3754522e+01
   1.0052398e+03  -5.0119787e+00  -1.0633773e+01  -1.3533303e+01  -1.3777739e+01
   1.0053184e+03  -5.0119780e+00  -1.0634851e+01  -1.3547972e+01  -1.3807880e+01
   1.0053923e+03  -5.0119778e+00  -1.0636347e+01  -1.3572317e+01  -1.3836955e+01
   1.0054659e+03  -5.0119772e+00  -1.0636580e+01  -1.3603282e+01  -1.3854410e+01
   1.0055378e+03  -5.0119768e+00  -1.0638738e+01  -1.3619025e+01  -1.3888798e+01
   1.0056103e+03  -5.0119767e+00  -1.0636447e+01  -1.3642819e+01  -1.3900085e+01
   1.0056886e+03  -5.0119763e+00  -1.0637818e+01  -1.3661456e+01  -1.3928220e+01
   1.0057625e+03  -5.0119756e+00  -1.0638768e+01  -1.3689006e+01  -1.3946722e+01
   1.0058351e+03  -5.0119753e+00  -1.0640994e+01  -1.3699756e+01  -1.3974829e+01
   1.0059080e+03  -5.0119751e+00  -1.0638627e+01  -1.3720777e+01  -1.3990297e+01
   1.0059820e+03  -5.0119747e+00  -1.0640947e+01  -1.3739193e+01  -1.4014587e+01
   1.0060538e+03  -5.0119743e+00  -1.0642106e+01  -1.3757326e+01  -1.4029023e+01
   1.0061249e+03  -5.0119737e+00  -1.0640149e+01  -1.3777427e+01  -1.4044501e+01
   1.0062198e+03  -5.0119733e+00  -1.0642123e+01  -1.3790782e+01  -1.4064815e+01
   1.0063359e+03  -5.0119728e+00  -1.0642175e+01  -1.3814133e+01  -1.4077945e+01
   1.0065026e+03  -5.0119721e+00  -1.0642158e+01  -1.3826370e+01  -1.4094483e+01
   1.0066586e+03  -5.0119712e+00  -1.0643357e+01  -1.3843358e+01  -1.4113779e+01
   1.0067967e+03  -5.0119704e+00  -1.0643684e+01  -1.3858622e+01  -1.4132359e+01
   1.0069343e+03  -5.0119696e+00  -1.0643608e+01  -1.3880803e+01  -1.4151997e+01
   1.0070632e+03  -5.0119692e+00  -1.0643266e+01  -1.3892636e+01  -1.4172329e+01
   1.0071916e+03  -5.0119681e+00  -1.0644496e+01  -1.3903464e+01  -1.4181218e+01
   1.0072723e+03  -5.0119674e+00  -1.0645285e+01  -1.3920326e+01  -1.4195368e+01
   1.0073456e+03  -5.0119672e+00  -1.0644331e+01  -1.3939646e+01  -1.4208531e+01
   1.0074192e+03  -5.0119668e+00  -1.0646083e+01  -1.3952564e+01  -1.4228687e+01
   1.0074914e+03  -5.0119664e+00  -1.0645854e+01  -1.3961161e+01  -1.4241508e+01
   1.0075650e+03  -5.0119658e+00  -1.0646445e+01  -1.3973153e+01  -1.4253782e+01
   1.0076379e+03  -5.0119654e+00  -1.0646097e+01  -1.3985712e+01  -1.4264746e+01
   1.0077123e+03  -5.0119650e+00  -1.0647490e+01  -1.3997379e+01  -1.4280367e+01
   1.0077841e+03  -5.0119646e+00  -1.0646614e+01  -1.4011997e+01  -1.4290034e+01
   1.0078591e+03  -5.0119642e+00  -1.0647335e+01  -1.4019370e+01  -1.4305053e+01
   1.0079313e+03  -5.0119638e+00  -1.0647184e+01  -1.4035537e+01  -1.4313880e+01
   1.0080032e+03  -5.0119635e+00  -1.0648121e+01  -1.4045721e+01  -1.4327446e+01
   1.0080747e+03  -5.0119631e+00  -1.0648967e+01  -1.4055476e+01  -1.4337780e+01
   1.0081483e+03  -5.0119627e+00  -1.0648565e+01  -1.4066876e+01  -1.4349450e+01
   1.0082201e+03  -5.0119623e+00  -1.0648953e+01  -1.4076615e+01  -1.4360254e+01
   1.0082938e+03  -5.0119619e+00  -1.0649218e+01  -1.4086703e+01  -1.4372479e+01
   1.0083667e+03  -5.0119617e+00  -1.0649308e+01  -1.4096482e+01  -1.4378293e+01
   1.0084382e+03  -5.0119611e+00  -1.0649976e+01  -1.4106234e+01  -1.4390386e+01
   1.0085104e+03  -5.0119607e+00  -1.0649637e+01  -1.4114588e+01  -1.4397317e+01
   1.0085833e+03  -5.0119603e+00  -1.0649522e+01  -1.4123012e+01  -1.4407260e+01
   1.0086558e+03  -5.0119602e+00  -1.0651008e+01  -1.4130375e+01  -1.4415737e+01
   1.0087301e+03  -5.0119596e+00  -1.0650380e+01  -1.4142660e+01  -1.4424134e+01
   1.0088016e+03  -5.0119592e+00  -1.0650118e+01  -1.4148832e+01  -1.4432466e+01
   1.0088749e+03  -5.0119590e+00  -1.0651036e+01  -1.4155881e+01  -1.4439865e+01
   1.0089471e+03  -5.0119584e+00  -1.0650789e+01  -1.4163043e+01  -1.4449660e+01
   1.0090189e+03  -5.0119582e+00  -1.0651637e+01  -1.4170671e+01  -1.4457405e+01
   1.0090918e+03  -5.0119576e+00  -1.0651936e+01  -1.4178843e+01  -1.4466057e+01
   1.0091651e+03  -5.0119572e+00  -1.0651865e+01  -1.4184335e+01  -1.4471838e+01
   1.0092369e+03  -5.0119570e+00  -1.0652402e+01  -1.4191855e+01  -1.4479225e+01
   1.0093095e+03  -5.0119566e+00  -1.0652496e+01  -1.4199195e+01  -1.4486455e+01
   1.0093813e+03  -5.0119563e+00  -1.0652771e+01  -1.4204974e+01  -1.4493334e+01
   1.0094525e+03  -5.0119559e+00  -1.0652724e+01  -1.4212719e+01  -1.4500742e+01
   1.0095544e+03  -5.0119553e+00  -1.0652799e+01  -1.4219360e+01  -1.4507891e+01
   1.0096291e+03  -5.0119550e+00  -1.0653235e+01  -1.4223135e+01  -1.4515532e+01
   1.0097027e+03  -5.0119543e+00  -1.0653732e+01  -1.4230183e+01  -1.4518268e+01
   1.0097767e+03  -5.0119541e+00  -1.0653305e+01  -1.4236785e+01  -1.4524800e+01
   1.0098499e+03  -5.0119535e+00  -1.0653376e+01  -1.4242160e+01  -1.4531171e+01
   1.0099214e+03  -5.0119531e+00  -1.0653834e+01  -1.4247854e+01  -1.4536802e+01
   1.0099958e+03  -5.0119529e+00  -1.0654151e+01  -1.4254064e+01  -1.4542905e+01
   1.0100687e+03  -5.0119525e+00  -1.0654125e+01  -1.4258585e+01  -1.4549941e+01
   1.0101398e+03  -5.0119519e+00  -1.0654011e+01  -1.4263012e+01  -1.4553544e+01
   1.0102116e+03  -5.0119515e+00  -1.0654388e+01  -1.4268955e+01  -1.4558905e+01
   1.0102828e+03  -5.0119513e+00  -1.0654122e+01  -1.4273925e+01  -1.4563787e+01
   1.0103585e+03  -5.0119510e+00  -1.0654623e+01  -1.4279422e+01  -1.4567810e+01
   1.0104336e+03  -5.0119506e+00  -1.0654556e+01  -1.4282057e+01  -1.4575424e+01
   1.0105061e+03  -5.0119501e+00  -1.0654853e+01  -1.4289023e+01  -1.4577021e+01
   1.0105787e+03  -5.0119495e+00  -1.0654721e+01  -1.4291091e+01  -1.4583866e+01
   1.0106502e+03  -5.0119491e+00  -1.0654857e+01  -1.4296267e+01  -1.4586454e+01
   1.0107220e+03  -5.0119490e+00  -1.0655039e+01  -1.4299472e+01  -1.4591294e+01
   1.0107963e+03  -5.0119486e+00  -1.0655125e+01  -1.4302985e+01  -1.4594994e+01
   1.0108685e+03  -5.0119480e+00  -1.0655334e+01  -1.4307951e+01  -1.4599446e+01
   1.0109404e+03  -5.0119476e+00  -1.0655342e+01  -1.4311225e+01  -1.4602947e+01
   1.0110119e+03  -5.0119472e+00  -1.0655493e+01  -1.4313967e+01  -1.4607006e+01
   1.0110844e+03  -5.0119470e+00  -1.0655541e+01  -1.4317884e+01  -1.4610780e+01
   1.0111584e+03  -5.0119464e+00  -1.0655655e+01  -1.4321585e+01  -1.4613189e+01
   1.0112830e+03  -5.0119462e+00  -1.0655763e+01  -1.4325628e+01  -1.4617098e+01
   1.0114058e+03  -5.0119453e+00  -1.0655820e+01  -1.4327835e+01  -1.4620838e+01
   1.0115233e+03  -5.0119450e+00  -1.0655936e+01  -1.4331768e+01  -1.4624596e+01
   1.0116875e+03  -5.0119440e+00  -1.0655813e+01  -1.4334875e+01  -1.4628060e+01
   1.0120255e+03  -5.0119435e+00  -1.0656184e+01  -1.4338423e+01  -1.4630443e+01
   1.0121801e+03  -5.0119412e+00  -1.0656086e+01  -1.4341414e+01  -1.4633429e+01
   1.0122800e+03  -5.0119407e+00  -1.0656398e+01  -1.4344567e+01  -1.4636901e+01
   1.0123603e+03  -5.0119398e+00  -1.0656442e+01  -1.4347141e+01  -1.4640614e+01
   1.0124378e+03  -5.0119393e+00  -1.0656221e+01  -1.4349178e+01  -1.4643232e+01
   1.0125118e+03  -5.0119391e+00  -1.0656312e+01  -1.4351989e+01  -1.4646139e+01
   1.0125893e+03  -5.0119387e+00  -1.0656434e+01  -1.4354288e+01  -1.4648639e+01
   1.0126632e+03  -5.0119383e+00  -1.0656591e+01  -1.4356274e+01  -1.4650958e+01
   1.0127362e+03  -5.0119377e+00  -1.0656712e+01  -1.4358451e+01  -1.4653321e+01
   1.0128084e+03  -5.0119373e+00  -1.0656805e+01  -1.4360883e+01  -1.4655666e+01
   1.0128837e+03  -5.0119371e+00  -1.0656867e+01  -1.4363315e+01  -1.4658356e+01
   1.0129559e+03  -5.0119364e+00  -1.0656704e+01  -1.4366187e+01  -1.4660787e+01
   1.0130278e+03  -5.0119360e+00  -1.0656939e+01  -1.4367587e+01  -1.4663092e+01
   1.0130996e+03  -5.0119356e+00  -1.0656919e+01  -1.4369885e+01  -1.4665190e+01
   1.0131725e+03  -5.0119353e+00  -1.0657063e+01  -1.4371836e+01  -1.4667646e+01
   1.0132451e+03  -5.0119349e+00  -1.0657081e+01  -1.4374059e+01  -1.4669072e+01
   1.0133187e+03  -5.0119347e+00  -1.0657068e+01  -1.4376045e+01  -1.4671029e+01
   1.0133930e+03  -5.0119340e+00  -1.0657150e+01  -1.4378431e+01  -1.4673779e+01
   1.0134656e+03  -5.0119338e+00  -1.0657282e+01  -1.4379944e+01  -1.4675882e+01
   1.0135378e+03  -5.0119334e+00  -1.0657239e+01  -1.4382253e+01  -1.4677538e+01
   1.0136110e+03  -5.0119330e+00  -1.0657306e+01  -1.4383475e+01  -1.4678778e+01
   1.0136832e+03  -5.0119324e+00  -1.0657307e+01  -1.4385549e+01  -1.4681316e+01
   1.0137608e+03  -5.0119320e+00  -1.0657330e+01  -1.4387018e+01  -1.4683055e+01
   1.0138344e+03  -5.0119316e+00  -1.0657344e+01  -1.4389105e+01  -1.4684388e+01
   1.0139080e+03  -5.0119314e+00  -1.0657591e+01  -1.4390529e+01  -1.4686425e+01
   1.0139795e+03  -5.0119308e+00  -1.0657442e+01  -1.4391836e+01  -1.4687902e+01
   1.0140513e+03  -5.0119304e+00  -1.0657513e+01  -1.4393349e+01  -1.4689048e+01
   1.0141271e+03  -5.0119302e+00  -1.0657560e+01  -1.4394666e+01  -1.4690486e+01
   1.0141996e+03  -5.0119298e+00  -1.0657570e+01  -1.4396417e+01  -1.4691738e+01
   1.0142729e+03  -5.0119294e+00  -1.0657667e+01  -1.4397782e+01  -1.4693157e+01
   1.0143454e+03  -5.0119288e+00  -1.0657702e+01  -1.4399307e+01  -1.4695403e+01
   1.0144176e+03  -5.0119284e+00  -1.0657703e+01  -1.4400078e+01  -1.4696297e+01
   1.0144912e+03  -5.0119280e+00  -1.0657778e+01  -1.4401644e+01  -1.4697721e+01
   1.0145652e+03  -5.0119278e+00  -1.0657730e+01  -1.4402725e+01  -1.4698636e+01
   1.0146367e+03  -5.0119274e+00  -1.0657833e+01  -1.4403613e+01  -1.4700374e+01
   1.0147085e+03  -5.0119268e+00  -1.0657893e+01  -1.4405388e+01  -1.4701310e+01
   1.0147818e+03  -5.0119264e+00  -1.0657876e+01  -1.4406058e+01  -1.4702897e+01
   1.0148547e+03  -5.0119260e+00  -1.0657923e+01  -1.4407242e+01  -1.4704046e+01
   1.0149262e+03  -5.0119256e+00  -1.0658060e+01  -1.4408437e+01  -1.4704835e+01
   1.0149991e+03  -5.0119252e+00  -1.0657931e+01  -1.4409352e+01  -1.4706633e+01
   1.0150713e+03  -5.0119248e+00  -1.0658018e+01  -1.4410421e+01  -1.4707047e+01
   1.0151432e+03  -5.0119246e+00  -1.0658112e+01  -1.4411324e+01  -1.4708065e+01
   1.0152139e+03  -5.0119240e+00  -1.0658072e+01  -1.4412533e+01  -1.4709371e+01
   1.0152865e+03  -5.0119236e+00  -1.0658111e+01  -1.4413487e+01  -1.4710302e+01
   1.0153583e+03  -5.0119234e+00  -1.0658069e+01  -1.4414433e+01  -1.4711125e+01
   1.0154320e+03  -5.0119228e+00  -1.0658157e+01  -1.4415106e+01  -1.4712519e+01
   1.0155042e+03  -5.0119226e+00  -1.0658148e+01  -1.4416235e+01  -1.4713343e+01
   1.0155767e+03  -5.0119220e+00  -1.0658152e+01  -1.4416807e+01  -1.4714037e+01
   1.0156478e+03  -5.0119216e+00  -1.0658269e+01  -1.4417685e+01  -1.4714943e+01
   1.0157200e+03  -5.0119214e+00  -1.0658252e+01  -1.4418724e+01  -1.4715615e+01
   1.0157922e+03  -5.0119210e+00  -1.0658272e+01  -1.4419215e+01  -1.4716795e+01
   1.0158652e+03  -5.0119204e+00  -1.0658296e+01  -1.4420158e+01  -1.4717455e+01
   1.0159366e+03  -5.0119200e+00  -1.0658307e+01  -1.4421134e+01  -1.4718237e+01
   1.0160085e+03  -5.0119198e+00  -1.0658315e+01  -1.4421735e+01  -1.4719152e+01
   1.0160807e+03  -5.0119194e+00  -1.0658292e+01  -1.4422540e+01  -1.4719639e+01
   1.0161518e+03  -5.0119188e+00  -1.0658316e+01  -1.4423200e+01  -1.4720555e+01
   1.0162226e+03  -5.0119186e+00  -1.0658348e+01  -1.4423895e+01  -1.4721456e+01
   1.0162948e+03  -5.0119182e+00  -1.0658347e+01  -1.4424369e+01  -1.4722007e+01
   1.0163656e+03  -5.0119176e+00  -1.0658417e+01  -1.4425049e+01  -1.4722547e+01
   1.0164371e+03  -5.0119172e+00  -1.0658396e+01  -1.4425835e+01  -1.4723322e+01
   1.0165093e+03  -5.0119168e+00  -1.0658401e+01  -1.4426382e+01  -1.4723862e+01
   1.0165797e+03  -5.0119164e+00  -1.0658460e+01  -1.4426967e+01  -1.4724375e+01
   1.0166502e+03  -5.0119160e+00  -1.0658443e+01  -1.4427448e+01  -1.4724958e+01
   1.0167238e+03  -5.0119158e+00  -1.0658438e+01  -1.4427961e+01  -1.4725684e+01
   1.0167945e+03  -5.0119154e+00  -1.0658490e+01  -1.4428502e+01  -1.4726297e+01
   1.0168650e+03  -5.0119150e+00  -1.0658501e+01  -1.4429042e+01  -1.4726752e+01
   1.0169361e+03  -5.0119146e+00  -1.0658522e+01  -1.4429601e+01  -1.4727383e+01
   1.0170069e+03  -5.0119140e+00  -1.0658505e+01  -1.4430168e+01  -1.4727728e+01
   1.0170787e+03  -5.0119136e+00  -1.0658558e+01  -1.4430735e+01  -1.4728272e+01
   1.0171499e+03  -5.0119134e+00  -1.0658557e+01  -1.4431125e+01  -1.4728839e+01
   1.0172214e+03  -5.0119128e+00  -1.0658554e+01  -1.4431643e+01  -1.4729329e+01
   1.0172922e+03  -5.0119125e+00  -1.0658569e+01  -1.4431988e+01  -1.4729917e+01
   1.0173626e+03  -5.0119121e+00  -1.0658577e+01  -1.4432687e+01  -1.4730261e+01
   1.0174341e+03  -5.0119119e+00  -1.0658576e+01  -1.4432917e+01  -1.4730735e+01
   1.0175059e+03  -5.0119113e+00  -1.0658619e+01  -1.4433453e+01  -1.4731207e+01
   1.0175771e+03  -5.0119109e+00  -1.0658632e+01  -1.4433711e+01  -1.4731812e+01
   1.0176471e+03  -5.0119105e+00  -1.0658627e+01  -1.4434089e+01  -1.4731987e+01
   1.0177186e+03  -5.0119103e+00  -1.0658652e+01  -1.4434465e+01  -1.4732381e+01
   1.0177891e+03  -5.0119099e+00  -1.0658637e+01  -1.4434842e+01  -1.4732771e+01
   1.0178595e+03  -5.0119093e+00  -1.0658656e+01  -1.4435223e+01  -1.4733242e+01
   1.0179317e+03  -5.0119091e+00  -1.0658641e+01  -1.4435650e+01  -1.4733525e+01
   1.0180025e+03  -5.0119087e+00  -1.0658679e+01  -1.4435870e+01  -1.4733885e+01
   1.0180733e+03  -5.0119081e+00  -1.0658696e+01  -1.4436363e+01  -1.4734193e+01
   1.0181451e+03  -5.0119077e+00  -1.0658691e+01  -1.4436537e+01  -1.4734702e+01
   1.0182155e+03  -5.0119073e+00  -1.0658721e+01  -1.4437003e+01  -1.4734912e+01
   1.0182867e+03  -5.0119069e+00  -1.0658724e+01  -1.4437229e+01  -1.4735349e+01
   1.0183571e+03  -5.0119067e+00  -1.0658722e+01  -1.4437591e+01  -1.4735574e+01
   1.0184279e+03  -5.0119061e+00  -1.0658725e+01  -1.4437895e+01  -1.4735896e+01
   1.0184990e+03  -5.0119057e+00  -1.0658742e+01  -1.4438107e+01  -1.4736308e+01
   1.0185698e+03  -5.0119053e+00  -1.0658728e+01  -1.4438476e+01  -1.4736475e+01
   1.0186417e+03  -5.0119052e+00  -1.0658743e+01  -1.4438643e+01  -1.4736834e+01
   1.0187124e+03  -5.0119048e+00  -1.0658769e+01  -1.4439027e+01  -1.4737183e+01
   1.0187853e+03  -5.0119044e+00  -1.0658758e+01  -1.4439247e+01  -1.4737479e+01
   1.0188636e+03  -5.0119040e+00  -1.0658757e+01  -1.4439534e+01  -1.4737644e+01
   1.0189354e+03  -5.0119033e+00  -1.0658758e+01  -1.4439766e+01  -1.4737841e+01
   1.0190065e+03  -5.0119031e+00  -1.0658788e+01  -1.4439982e+01  -1.4738226e+01
   1.0190777e+03  -5.0119027e+00  -1.0658781e+01  -1.4440254e+01  -1.4738374e+01
   1.0191499e+03  -5.0119021e+00  -1.0658803e+01  -1.4440478e+01  -1.4738681e+01
   1.0192217e+03  -5.0119017e+00  -1.0658794e+01  -1.4440648e+01  -1.4738848e+01
   1.0192929e+03  -5.0119015e+00  -1.0658803e+01  -1.4440828e+01  -1.4739104e+01
   1.0193651e+03  -5.0119011e+00  -1.0658807e+01  -1.4441066e+01  -1.4739329e+01
   1.0194359e+03  -5.0119005e+00  -1.0658812e+01  -1.4441290e+01  -1.4739524e+01
   1.0195073e+03  -5.0119003e+00  -1.0658813e+01  -1.4441421e+01  -1.4739814e+01
   1.0195792e+03  -5.0118999e+00  -1.0658821e+01  -1.4441632e+01  -1.4739937e+01
   1.0196510e+03  -5.0118993e+00  -1.0658828e+01  -1.4441887e+01  -1.4740206e+01
   1.0197222e+03  -5.0118989e+00  -1.0658825e+01  -1.4442035e+01  -1.4740336e+01
   1.0197937e+03  -5.0118987e+00  -1.0658830e+01  -1.4442232e+01  -1.4740548e+01
   1.0198652e+03  -5.0118983e+00  -1.0658839e+01  -1.4442393e+01  -1.4740688e+01
   1.0199356e+03  -5.0118979e+00  -1.0658832e+01  -1.4442543e+01  -1.4740843e+01
   1.0200064e+03  -5.0118975e+00  -1.0658845e+01  -1.4442728e+01  -1.4741118e+01
   1.0200793e+03  -5.0118971e+00  -1.0658843e+01  -1.4442922e+01  -1.4741215e+01
   1.0201501e+03  -5.0118967e+00  -1.0658848e+01  -1.4443077e+01  -1.4741432e+01
   1.0202208e+03  -5.0118962e+00  -1.0658848e+01  -1.4443205e+01  -1.4741569e+01
   1.0202923e+03  -5.0118958e+00  -1.0658865e+01  -1.4443366e+01  -1.4741709e+01
   1.0203628e+03  -5.0118956e+00  -1.0658863e+01  -1.4443502e+01  -1.4741887e+01
   1.0204336e+03  -5.0118950e+00  -1.0658861e+01  -1.4443664e+01  -1.4741992e+01
   1.0205068e+03  -5.0118948e+00  -1.0658875e+01  -1.4443764e+01  -1.4742149e+01
   1.0205780e+03  -5.0118944e+00  -1.0658874e+01  -1.4443916e+01  -1.4742327e+01
   1.0206487e+03  -5.0118938e+00  -1.0658872e+01  -1.4443994e+01  -1.4742485e+01
   1.0207188e+03  -5.0118934e+00  -1.0658875e+01  -1.4444177e+01  -1.4742563e+01
   1.0207903e+03  -5.0118932e+00  -1.0658881e+01  -1.4444268e+01  -1.4742665e+01
   1.0208607e+03  -5.0118928e+00  -1.0658878e+01  -1.4444395e+01  -1.4742806e+01
   1.0209312e+03  -5.0118924e+00  -1.0658888e+01  -1.4444527e+01  -1.4742937e+01
   1.0210030e+03  -5.0118920e+00  -1.0658895e+01  -1.4444613e+01  -1.4743045e+01
   1.0210738e+03  -5.0118916e+00  -1.0658884e+01  -1.4444747e+01  -1.4743182e+01
   1.0211442e+03  -5.0118910e+00  -1.0658890e+01  -1.4444862e+01  -1.4743277e+01
   1.0212161e+03  -5.0118906e+00  -1.0658898e+01  -1.4444950e+01  -1.4743447e+01
   1.0212869e+03  -5.0118904e+00  -1.0658893e+01  -1.4445067e+01  -1.4743513e+01
   1.0213573e+03  -5.0118898e+00  -1.0658903e+01  -1.4445132e+01  -1.4743652e+01
   1.0214281e+03  -5.0118896e+00  -1.0658903e+01  -1.4445242e+01  -1.4743697e+01
   1.0215003e+03  -5.0118892e+00  -1.0658903e+01  -1.4445354e+01  -1.4743800e+01
   1.0215707e+03  -5.0118886e+00  -1.0658900e+01  -1.4445448e+01  -1.4743904e+01
   1.0216408e+03  -5.0118882e+00  -1.0658913e+01  -1.4445499e+01  -1.4743986e+01
   1.0217335e+03  -5.0118878e+00  -1.0658911e+01  -1.4445623e+01  -1.4744094e+01
   1.0218078e+03  -5.0118876e+00  -1.0658913e+01  -1.4445699e+01  -1.4744205e+01
   1.0218793e+03  -5.0118871e+00  -1.0658909e+01  -1.4445775e+01  -1.4744275e+01
   1.0219512e+03  -5.0118867e+00  -1.0658918e+01  -1.4445834e+01  -1.4744357e+01
   1.0220212e+03  -5.0118861e+00  -1.0658910e+01  -1.4445934e+01  -1.4744415e+01
   1.0220917e+03  -5.0118859e+00  -1.0658912e+01  -1.4445995e+01  -1.4744500e+01
   1.0221617e+03  -5.0118855e+00  -1.0658914e+01  -1.4446069e+01  -1.4744571e+01
   1.0222339e+03  -5.0118849e+00  -1.0658918e+01  -1.4446159e+01  -1.4744657e+01
   1.0223047e+03  -5.0118847e+00  -1.0658919e+01  -1.4446212e+01  -1.4744760e+01
   1.0223748e+03  -5.0118841e+00  -1.0658924e+01  -1.4446301e+01  -1.4744820e+01
   1.0224470e+03  -5.0118837e+00  -1.0658922e+01  -1.4446346e+01  -1.4744888e+01
   1.0225178e+03  -5.0118833e+00  -1.0658921e+01  -1.4446404e+01  -1.4744936e+01
   1.0225886e+03  -5.0118831e+00  -1.0658922e+01  -1.4446480e+01  -1.4745014e+01
   1.0226650e+03  -5.0118827e+00  -1.0658925e+01  -1.4446529e+01  -1.4745088e+01
   1.0227723e+03  -5.0118823e+00  -1.0658927e+01  -1.4446588e+01  -1.4745145e+01
   1.0228452e+03  -5.0118815e+00  -1.0658926e+01  -1.4446669e+01  -1.4745185e+01
   1.0229167e+03  -5.0118813e+00  -1.0658928e+01  -1.4446716e+01  -1.4745241e+01
   1.0229885e+03  -5.0118807e+00  -1.0658930e+01  -1.4446757e+01  -1.4745313e+01
   1.0230596e+03  -5.0118805e+00  -1.0658927e+01  -1.4446839e+01  -1.4745364e+01
   1.0231311e+03  -5.0118799e+00  -1.0658933e+01  -1.4446872e+01  -1.4745416e+01
   1.0232033e+03  -5.0118795e+00  -1.0658930e+01  -1.4446920e+01  -1.4745490e+01
   1.0232738e+03  -5.0118793e+00  -1.0658929e+01  -1.4446971e+01  -1.4745526e+01
   1.0233438e+03  -5.0118787e+00  -1.0658934e+01  -1.4447041e+01  -1.4745582e+01
   1.0234157e+03  -5.0118785e+00  -1.0658932e+01  -1.4447067e+01  -1.4745638e+01
   1.0234858e+03  -5.0118779e+00  -1.0658933e+01  -1.4447115e+01  -1.4745667e+01
   1.0235576e+03  -5.0118777e+00  -1.0658936e+01  -1.4447171e+01  -1.4745714e+01
   1.0236287e+03  -5.0118773e+00  -1.0658935e+01  -1.4447217e+01  -1.4745776e+01
   1.0236999e+03  -5.0118769e+00  -1.0658935e+01  -1.4447244e+01  -1.4745818e+01
   1.0237707e+03  -5.0118765e+00  -1.0658935e+01  -1.4447289e+01  -1.4745849e+01
   1.0238407e+03  -5.0118762e+00  -1.0658936e+01  -1.4447328e+01  -1.4745894e+01
   1.0239370e+03  -5.0118756e+00  -1.0658934e+01  -1.4447366e+01  -1.4745919e+01
   1.0240131e+03  -5.0118750e+00  -1.0658937e+01  -1.4447417e+01  -1.4745968e+01
   1.0240853e+03  -5.0118746e+00  -1.0658937e+01  -1.4447451e+01  -1.4746008e+01
   1.0241568e+03  -5.0118742e+00  -1.0658937e+01  -1.4447483e+01  -1.4746049e+01
   1.0242276e+03  -5.0118738e+00  -1.0658938e+01  -1.4447509e+01  -1.4746083e+01
   1.0242984e+03  -5.0118734e+00  -1.0658937e+01  -1.4447544e+01  -1.4746124e+01
   1.0243706e+03  -5.0118732e+00  -1.0658938e+01  -1.4447580e+01  -1.4746163e+01
   1.0244424e+03  -5.0118726e+00  -1.0658940e+01  -1.4447609e+01  -1.4746191e+01
   1.0245135e+03  -5.0118722e+00  -1.0658939e+01  -1.4447638e+01  -1.4746220e+01
   1.0245843e+03  -5.0118720e+00  -1.0658940e+01  -1.4447672e+01  -1.4746251e+01
   1.0246558e+03  -5.0118714e+00  -1.0658939e+01  -1.4447696e+01  -1.4746282e+01
   1.0247273e+03  -5.0118710e+00  -1.0658940e+01  -1.4447726e+01  -1.4746313e+01
   1.0247977e+03  -5.0118706e+00  -1.0658941e+01  -1.4447761e+01  -1.4746341e+01
   1.0248703e+03  -5.0118704e+00  -1.0658939e+01  -1.4447780e+01  -1.4746370e+01
   1.0249411e+03  -5.0118698e+00  -1.0658939e+01  -1.4447820e+01  -1.4746401e+01
   1.0250115e+03  -5.0118694e+00  -1.0658941e+01  -1.4447838e+01  -1.4746436e+01
   1.0250826e+03  -5.0118692e+00  -1.0658943e+01  -1.4447869e+01  -1.4746452e+01
   1.0251531e+03  -5.0118688e+00  -1.0658941e+01  -1.4447894e+01  -1.4746488e+01
   1.0252235e+03  -5.0118684e+00  -1.0658941e+01  -1.4447918e+01  -1.4746506e+01
   1.0252999e+03  -5.0118680e+00  -1.0658940e+01  -1.4447940e+01  -1.4746535e+01
   1.0254196e+03  -5.0118674e+00  -1.0658941e+01  -1.4447960e+01  -1.4746559e+01
   1.0255353e+03  -5.0118668e+00  -1.0658941e+01  -1.4447985e+01  -1.4746585e+01
   1.0256592e+03  -5.0118661e+00  -1.0658940e+01  -1.4448006e+01  -1.4746604e+01
   1.0260825e+03  -5.0118654e+00  -1.0658941e+01  -1.4448030e+01  -1.4746629e+01
   1.0262439e+03  -5.0118642e+00  -1.0658941e+01  -1.4448052e+01  -1.4746645e+01
   1.0263291e+03  -5.0118622e+00  -1.0658940e+01  -1.4448070e+01  -1.4746667e+01
   1.0264056e+03  -5.0118617e+00  -1.0658937e+01  -1.4448097e+01  -1.4746693e+01
   1.0264796e+03  -5.0118615e+00  -1.0658936e+01  -1.4448110e+01  -1.4746717e+01
   1.0265514e+03  -5.0118610e+00  -1.0658935e+01  -1.4448132e+01  -1.4746730e+01
   1.0266233e+03  -5.0118606e+00  -1.0658937e+01  -1.4448147e+01  -1.4746754e+01
   1.0267103e+03  -5.0118600e+00  -1.0658936e+01  -1.4448161e+01  -1.4746766e+01
   1.0267825e+03  -5.0118595e+00  -1.0658936e+01  -1.4448178e+01  -1.4746786e+01
   1.0268558e+03  -5.0118593e+00  -1.0658935e+01  -1.4448199e+01  -1.4746798e+01
   1.0269305e+03  -5.0118589e+00  -1.0658935e+01  -1.4448212e+01  -1.4746822e+01
   1.0270023e+03  -5.0118585e+00  -1.0658936e+01  -1.4448225e+01  -1.4746830e+01
   1.0270741e+03  -5.0118581e+00  -1.0658935e+01  -1.4448240e+01  -1.4746845e+01
   1.0271481e+03  -5.0118575e+00  -1.0658934e+01  -1.4448257e+01  -1.4746863e+01
   1.0272200e+03  -5.0118573e+00  -1.0658934e+01  -1.4448272e+01  -1.4746881e+01
   1.0272932e+03  -5.0118569e+00  -1.0658934e+01  -1.4448290e+01  -1.4746896e+01
   1.0273644e+03  -5.0118565e+00  -1.0658932e+01  -1.4448299e+01  -1.4746915e+01
   1.0274376e+03  -5.0118559e+00  -1.0658934e+01  -1.4448318e+01  -1.4746920e+01
   1.0275088e+03  -5.0118555e+00  -1.0658933e+01  -1.4448329e+01  -1.4746942e+01
   1.0275792e+03  -5.0118553e+00  -1.0658932e+01  -1.4448342e+01  -1.4746948e+01
   1.0276514e+03  -5.0118549e+00  -1.0658933e+01  -1.4448348e+01  -1.4746964e+01
   1.0277268e+03  -5.0118543e+00  -1.0658932e+01  -1.4448361e+01  -1.4746976e+01
   1.0277983e+03  -5.0118541e+00  -1.0658932e+01  -1.4448373e+01  -1.4746988e+01
   1.0278712e+03  -5.0118535e+00  -1.0658931e+01  -1.4448385e+01  -1.4746999e+01
   1.0279430e+03  -5.0118531e+00  -1.0658931e+01  -1.4448396e+01  -1.4747005e+01
   1.0280142e+03  -5.0118529e+00  -1.0658931e+01  -1.4448402e+01  -1.4747022e+01
   1.0280846e+03  -5.0118523e+00  -1.0658930e+01  -1.4448413e+01  -1.4747029e+01
   1.0281589e+03  -5.0118521e+00  -1.0658930e+01  -1.4448425e+01  -1.4747041e+01
   1.0282315e+03  -5.0118517e+00  -1.0658930e+01  -1.4448435e+01  -1.4747049e+01
   1.0283026e+03  -5.0118513e+00  -1.0658929e+01  -1.4448445e+01  -1.4747059e+01
   1.0283748e+03  -5.0118509e+00  -1.0658929e+01  -1.4448452e+01  -1.4747071e+01
   1.0284466e+03  -5.0118503e+00  -1.0658929e+01  -1.4448459e+01  -1.4747080e+01
   1.0285181e+03  -5.0118501e+00  -1.0658929e+01  -1.4448470e+01  -1.4747084e+01
   1.0285910e+03  -5.0118497e+00  -1.0658928e+01  -1.4448475e+01  -1.4747094e+01
   1.0286625e+03  -5.0118492e+00  -1.0658928e+01  -1.4448487e+01  -1.4747102e+01
   1.0287333e+03  -5.0118486e+00  -1.0658927e+01  -1.4448494e+01  -1.4747111e+01
   1.0288038e+03  -5.0118484e+00  -1.0658926e+01  -1.4448500e+01  -1.4747119e+01
   1.0288756e+03  -5.0118481e+00  -1.0658926e+01  -1.4448508e+01  -1.4747125e+01
   1.0289471e+03  -5.0118475e+00  -1.0658926e+01  -1.4448515e+01  -1.4747134e+01
   1.0290189e+03  -5.0118473e+00  -1.0658926e+01  -1.4448522e+01  -1.4747142e+01
   1.0290908e+03  -5.0118469e+00  -1.0658925e+01  -1.4448530e+01  -1.4747151e+01
   1.0291633e+03  -5.0118465e+00  -1.0658925e+01  -1.4448534e+01  -1.4747156e+01
   1.0292341e+03  -5.0118459e+00  -1.0658924e+01  -1.4448540e+01  -1.4747161e+01
   1.0293060e+03  -5.0118455e+00  -1.0658924e+01  -1.4448546e+01  -1.4747167e+01
   1.0293771e+03  -5.0118453e+00  -1.0658923e+01  -1.4448553e+01  -1.4747174e+01
   1.0294504e+03  -5.0118447e+00  -1.0658923e+01  -1.4448560e+01  -1.4747182e+01
   1.0295222e+03  -5.0118445e+00  -1.0658922e+01  -1.4448567e+01  -1.4747187e+01
   1.0295937e+03  -5.0118438e+00  -1.0658922e+01  -1.4448570e+01  -1.4747195e+01
   1.0296648e+03  -5.0118436e+00  -1.0658922e+01  -1.4448579e+01  -1.4747198e+01
   1.0297356e+03  -5.0118432e+00  -1.0658921e+01  -1.4448581e+01  -1.4747206e+01
   1.0298075e+03  -5.0118427e+00  -1.0658921e+01  -1.4448587e+01  -1.4747210e+01
   1.0298793e+03  -5.0118423e+00  -1.0658920e+01  -1.4448592e+01  -1.4747215e+01
   1.0299501e+03  -5.0118419e+00  -1.0658920e+01  -1.4448597e+01  -1.4747221e+01
   1.0300216e+03  -5.0118415e+00  -1.0658919e+01  -1.4448602e+01  -1.4747225e+01
   1.0300924e+03  -5.0118413e+00  -1.0658919e+01  -1.4448606e+01  -1.4747231e+01
   1.0301632e+03  -5.0118409e+00  -1.0658919e+01  -1.4448611e+01  -1.4747236e+01
   1.0302343e+03  -5.0118405e+00  -1.0658918e+01  -1.4448614e+01  -1.4747238e+01
   1.0303076e+03  -5.0118401e+00  -1.0658917e+01  -1.4448619e+01  -1.4747244e+01
   1.0303787e+03  -5.0118395e+00  -1.0658917e+01  -1.4448622e+01  -1.4747247e+01
   1.0304495e+03  -5.0118391e+00  -1.0658916e+01  -1.4448627e+01  -1.4747251e+01
   1.0305220e+03  -5.0118389e+00  -1.0658916e+01  -1.4448631e+01  -1.4747255e+01
   1.0305928e+03  -5.0118385e+00  -1.0658915e+01  -1.4448635e+01  -1.4747260e+01
   1.0306640e+03  -5.0118381e+00  -1.0658915e+01  -1.4448637e+01  -1.4747264e+01
   1.0307365e+03  -5.0118375e+00  -1.0658914e+01  -1.4448642e+01  -1.4747266e+01
   1.0308073e+03  -5.0118371e+00  -1.0658914e+01  -1.4448645e+01  -1.4747270e+01
   1.0308777e+03  -5.0118367e+00  -1.0658913e+01  -1.4448648e+01  -1.4747273e+01
   1.0309478e+03  -5.0118365e+00  -1.0658913e+01  -1.4448651e+01  -1.4747277e+01
   1.0310193e+03  -5.0118359e+00  -1.0658912e+01  -1.4448654e+01  -1.4747280e+01
   1.0310897e+03  -5.0118357e+00  -1.0658912e+01  -1.4448657e+01  -1.4747283e+01
   1.0311619e+03  -5.0118353e+00  -1.0658911e+01  -1.4448659e+01  -1.4747286e+01
   1.0312334e+03  -5.0118349e+00  -1.0658911e+01  -1.4448663e+01  -1.4747288e+01
   1.0313038e+03  -5.0118345e+00  -1.0658910e+01  -1.4448664e+01  -1.4747291e+01
   1.0313743e+03  -5.0118339e+00  -1.0658910e+01  -1.4448668e+01  -1.4747294e+01
   1.0314458e+03  -5.0118335e+00  -1.0658909e+01  -1.4448670e+01  -1.4747297e+01
   1.0315165e+03  -5.0118331e+00  -1.0658909e+01  -1.4448673e+01  -1.4747299e+01
   1.0315923e+03  -5.0118329e+00  -1.0658908e+01  -1.4448674e+01  -1.4747302e+01
   1.0316655e+03  -5.0118325e+00  -1.0658908e+01  -1.4448678e+01  -1.4747304e+01
   1.0317363e+03  -5.0118321e+00  -1.0658907e+01  -1.4448679e+01  -1.4747308e+01
   1.0318064e+03  -5.0118315e+00  -1.0658907e+01  -1.4448681e+01  -1.4747309e+01
   1.0318772e+03  -5.0118311e+00  -1.0658906e+01  -1.4448684e+01  -1.4747311e+01
   1.0319487e+03  -5.0118307e+00  -1.0658905e+01  -1.4448686e+01  -1.4747314e+01
   1.0320202e+03  -5.0118303e+00  -1.0658905e+01  -1.4448687e+01  -1.4747315e+01
   1.0320906e+03  -5.0118301e+00  -1.0658904e+01  -1.4448689e+01  -1.4747317e+01
   1.0321621e+03  -5.0118295e+00  -1.0658904e+01  -1.4448691e+01  -1.4747319e+01
   1.0322332e+03  -5.0118293e+00  -1.0658903e+01  -1.4448693e+01  -1.4747321e+01
   1.0323037e+03  -5.0118289e+00  -1.0658903e+01  -1.4448694e+01  -1.4747323e+01
   1.0323752e+03  -5.0118283e+00  -1.0658902e+01  -1.4448696e+01  -1.4747324e+01
   1.0324459e+03  -5.0118281e+00  -1.0658902e+01  -1.4448697e+01  -1.4747326e+01
   1.0325160e+03  -5.0118275e+00  -1.0658901e+01  -1.4448699e+01  -1.4747327e+01
   1.0325875e+03  -5.0118273e+00  -1.0658901e+01  -1.4448700e+01  -1.4747330e+01
   1.0326590e+03  -5.0118269e+00  -1.0658900e+01  -1.4448702e+01  -1.4747330e+01
   1.0327298e+03  -5.0118265e+00  -1.0658900e+01  -1.4448703e+01  -1.4747332e+01
   1.0327999e+03  -5.0118259e+00  -1.0658899e+01  -1.4448704e+01  -1.4747333e+01
   1.0328721e+03  -5.0118255e+00  -1.0658898e+01  -1.4448705e+01  -1.4747335e+01
   1.0329425e+03  -5.0118253e+00  -1.0658898e+01  -1.4448706e+01  -1.4747336e+01
   1.0330129e+03  -5.0118247e+00  -1.0658897e+01  -1.4448707e+01  -1.4747337e+01
   1.0330844e+03  -5.0118246e+00  -1.0658897e+01  -1.4448709e+01  -1.4747338e+01
   1.0331541e+03  -5.0118242e+00  -1.0658896e+01  -1.4448710e+01  -1.4747339e+01
   1.0332242e+03  -5.0118238e+00  -1.0658896e+01  -1.4448711e+01  -1.4747340e+01
   1.0332953e+03  -5.0118232e+00  -1.0658895e+01  -1.4448712e+01  -1.4747342e+01
   1.0333672e+03  -5.0118230e+00  -1.0658894e+01  -1.4448713e+01  -1.4747342e+01
   1.0334380e+03  -5.0118224e+00  -1.0658894e+01  -1.4448714e+01  -1.4747344e+01
   1.0335081e+03  -5.0118222e+00  -1.0658893e+01  -1.4448714e+01  -1.4747344e+01
   1.0335788e+03  -5.0118218e+00  -1.0658893e+01  -1.4448715e+01  -1.4747345e+01
   1.0336496e+03  -5.0118214e+00  -1.0658892e+01  -1.4448716e+01  -1.4747346e+01
   1.0337200e+03  -5.0118208e+00  -1.0658892e+01  -1.4448717e+01  -1.4747347e+01
   1.0337915e+03  -5.0118204e+00  -1.0658891e+01  -1.4448718e+01  -1.4747347e+01
   1.0338620e+03  -5.0118202e+00  -1.0658890e+01  -1.4448718e+01  -1.4747348e+01
   1.0339324e+03  -5.0118196e+00  -1.0658890e+01  -1.4448719e+01  -1.4747349e+01
   1.0340035e+03  -5.0118192e+00  -1.0658889e+01  -1.4448720e+01  -1.4747350e+01
   1.0340750e+03  -5.0118190e+00  -1.0658889e+01  -1.4448720e+01  -1.4747350e+01
   1.0341455e+03  -5.0118184e+00  -1.0658888e+01  -1.4448721e+01  -1.4747351e+01
   1.0342194e+03  -5.0118182e+00  -1.0658888e+01  -1.4448721e+01  -1.4747352e+01
   1.0342913e+03  -5.0118178e+00  -1.0658887e+01  -1.4448722e+01  -1.4747352e+01
   1.0343621e+03  -5.0118174e+00  -1.0658887e+01  -1.4448722e+01  -1.4747353e+01
   1.0344325e+03  -5.0118170e+00  -1.0658886e+01  -1.4448723e+01  -1.4747353e+01
   1.0345036e+03  -5.0118164e+00  -1.0658885e+01  -1.4448723e+01  -1.4747353e+01
   1.0345737e+03  -5.0118162e+00  -1.0658885e+01  -1.4448723e+01  -1.4747354e+01
   1.0346455e+03  -5.0118156e+00  -1.0658884e+01  -1.4448724e+01  -1.4747354e+01
   1.0347163e+03  -5.0118152e+00  -1.0658884e+01  -1.4448724e+01  -1.4747355e+01
   1.0347878e+03  -5.0118148e+00  -1.0658883e+01  -1.4448725e+01  -1.4747355e+01
   1.0348583e+03  -5.0118144e+00  -1.0658882e+01  -1.4448725e+01  -1.4747355e+01
   1.0349287e+03  -5.0118141e+00  -1.0658882e+01  -1.4448725e+01  -1.4747356e+01
   1.0349995e+03  -5.0118137e+00  -1.0658881e+01  -1.4448725e+01  -1.4747356e+01


==> case_n10.txt <==
	time		T2		T3		T13		T14
   9.9504477e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9535693e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9548363e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9557954e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9565351e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9572500e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9579508e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9586516e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9593771e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9600637e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9607468e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9614369e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9621306e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9628101e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9635144e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9642046e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9648806e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9655636e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9662538e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9669368e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9676234e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9683171e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9690037e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9696868e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9703734e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9710529e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9717289e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9724226e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9731127e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9737958e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9744718e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9751548e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9758273e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9765139e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9771934e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9778729e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9785454e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9792285e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9799186e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9806087e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9812847e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9819643e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9826402e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9833162e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9840028e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9846824e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9853654e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9860449e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9867280e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9874040e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9880764e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9887807e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9894744e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9901540e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9908406e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9915236e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9922031e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9928862e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9935941e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9942807e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9949566e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9956432e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9963157e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9969952e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9976889e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9983649e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9990409e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9997169e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0000396e+03  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0002162e+03  -4.4822929e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0002994e+03  -4.4822922e+00  -7.8856323e+00  -1.1312781e+01  -1.1524613e+01
   1.0003762e+03  -4.4822912e+00  -9.1401589e+00  -1.1283286e+01  -1.1517403e+01
   1.0004700e+03  -4.4822908e+00  -9.3292087e+00  -1.1299098e+01  -1.1489536e+01
   1.0005733e+03  -4.4822899e+00  -9.4336593e+00  -1.1292655e+01  -1.1463681e+01
   1.0011230e+03  -4.4822898e+00  -9.5045441e+00  -1.1279233e+01  -1.1470222e+01
   1.0013835e+03  -4.4822864e+00  -9.5333353e+00  -1.1290169e+01  -1.1457466e+01
   1.0015066e+03  -4.4822852e+00  -9.6125363e+00  -1.1329722e+01  -1.1469374e+01
   1.0016287e+03  -4.4822851e+00  -9.6484157e+00  -1.1359383e+01  -1.1478063e+01
   1.0024374e+03  -4.4822846e+00  -9.6773742e+00  -1.1407203e+01  -1.1524486e+01
   1.0025641e+03  -4.4822824e+00  -9.7284326e+00  -1.1457957e+01  -1.1576924e+01
   1.0026845e+03  -4.4822799e+00  -9.7299838e+00  -1.1482499e+01  -1.1607716e+01
   1.0027797e+03  -4.4822797e+00  -9.7389838e+00  -1.1537647e+01  -1.1667710e+01
   1.0028685e+03  -4.4822791e+00  -9.7544301e+00  -1.1574511e+01  -1.1708344e+01
   1.0029400e+03  -4.4822788e+00  -9.7788996e+00  -1.1642491e+01  -1.1763956e+01
   1.0030115e+03  -4.4822787e+00  -9.7751009e+00  -1.1667417e+01  -1.1815816e+01
   1.0030876e+03  -4.4822785e+00  -9.7853153e+00  -1.1713662e+01  -1.1875629e+01
   1.0031594e+03  -4.4822782e+00  -9.7858976e+00  -1.1784204e+01  -1.1920083e+01
   1.0032309e+03  -4.4822778e+00  -9.7873116e+00  -1.1804531e+01  -1.1980346e+01
   1.0033007e+03  -4.4822777e+00  -9.7910393e+00  -1.1868764e+01  -1.2015457e+01
   1.0033714e+03  -4.4822774e+00  -9.7934299e+00  -1.1914050e+01  -1.2065424e+01
   1.0034479e+03  -4.4822770e+00  -9.7989459e+00  -1.1938114e+01  -1.2127969e+01
   1.0035672e+03  -4.4822766e+00  -9.7990605e+00  -1.1981492e+01  -1.2166123e+01
   1.0037671e+03  -4.4822764e+00  -9.7987201e+00  -1.2028869e+01  -1.2209360e+01
   1.0039016e+03  -4.4822757e+00  -9.8025596e+00  -1.2072365e+01  -1.2266044e+01
   1.0042028e+03  -4.4822746e+00  -9.8023686e+00  -1.2117892e+01  -1.2298722e+01
   1.0044665e+03  -4.4822740e+00  -9.8061537e+00  -1.2156915e+01  -1.2358612e+01
   1.0047100e+03  -4.4822727e+00  -9.8078965e+00  -1.2184855e+01  -1.2388484e+01
   1.0049202e+03  -4.4822710e+00  -9.8098770e+00  -1.2235403e+01  -1.2426923e+01
   1.0051973e+03  -4.4822701e+00  -9.8105830e+00  -1.2273442e+01  -1.2480180e+01
   1.0054518e+03  -4.4822688e+00  -9.8113418e+00  -1.2318101e+01  -1.2522665e+01
   1.0056960e+03  -4.4822677e+00  -9.8125414e+00  -1.2346921e+01  -1.2545658e+01
   1.0059958e+03  -4.4822671e+00  -9.8099404e+00  -1.2378035e+01  -1.2584434e+01
   1.0062860e+03  -4.4822652e+00  -9.8118095e+00  -1.2426363e+01  -1.2630241e+01
   1.0065542e+03  -4.4822647e+00  -9.8154031e+00  -1.2453571e+01  -1.2670380e+01
   1.0068292e+03  -4.4822634e+00  -9.8161187e+00  -1.2478362e+01  -1.2695375e+01
   1.0070841e+03  -4.4822622e+00  -9.8158231e+00  -1.2522591e+01  -1.2720556e+01
   1.0077190e+03  -4.4822605e+00  -9.8191973e+00  -1.2550834e+01  -1.2767918e+01
   1.0079678e+03  -4.4822576e+00  -9.8145941e+00  -1.2579511e+01  -1.2788797e+01
   1.0083805e+03  -4.4822565e+00  -9.8176391e+00  -1.2615756e+01  -1.2829201e+01
   1.0086466e+03  -4.4822557e+00  -9.8189536e+00  -1.2639259e+01  -1.2854510e+01
   1.0090027e+03  -4.4822536e+00  -9.8191550e+00  -1.2664118e+01  -1.2890387e+01
   1.0093060e+03  -4.4822528e+00  -9.8216835e+00  -1.2692107e+01  -1.2905510e+01
   1.0096135e+03  -4.4822513e+00  -9.8211263e+00  -1.2720018e+01  -1.2950064e+01
   1.0098956e+03  -4.4822493e+00  -9.8199694e+00  -1.2741818e+01  -1.2961215e+01
   1.0101766e+03  -4.4822481e+00  -9.8212477e+00  -1.2768027e+01  -1.2995416e+01
   1.0108299e+03  -4.4822475e+00  -9.8240993e+00  -1.2797401e+01  -1.3016845e+01
   1.0117873e+03  -4.4822441e+00  -9.8263249e+00  -1.2817478e+01  -1.3054271e+01
   1.0119618e+03  -4.4822398e+00  -9.8247250e+00  -1.2844471e+01  -1.3071170e+01
   1.0123628e+03  -4.4822395e+00  -9.8255940e+00  -1.2865524e+01  -1.3092359e+01
   1.0130738e+03  -4.4822383e+00  -9.8256038e+00  -1.2891456e+01  -1.3120194e+01
   1.0148611e+03  -4.4822342e+00  -9.8252176e+00  -1.2907916e+01  -1.3149422e+01
   1.0152550e+03  -4.4822303e+00  -9.8288402e+00  -1.2924923e+01  -1.3163891e+01
   1.0155523e+03  -4.4822246e+00  -9.8279677e+00  -1.2948917e+01  -1.3195812e+01
   1.0158429e+03  -4.4822234e+00  -9.8283333e+00  -1.2967930e+01  -1.3206091e+01
   1.0159858e+03  -4.4822228e+00  -9.8281321e+00  -1.2981526e+01  -1.3237877e+01
   1.0161062e+03  -4.4822219e+00  -9.8304281e+00  -1.3003073e+01  -1.3250824e+01
   1.0162959e+03  -4.4822211e+00  -9.8283426e+00  -1.3020838e+01  -1.3270954e+01
   1.0165121e+03  -4.4822203e+00  -9.8296188e+00  -1.3041819e+01  -1.3285431e+01
   1.0166827e+03  -4.4822195e+00  -9.8311229e+00  -1.3054022e+01  -1.3308165e+01
   1.0168211e+03  -4.4822188e+00  -9.8316868e+00  -1.3080278e+01  -1.3329952e+01
   1.0169460e+03  -4.4822186e+00  -9.8325355e+00  -1.3096019e+01  -1.3347285e+01
   1.0171425e+03  -4.4822178e+00  -9.8320819e+00  -1.3110618e+01  -1.3357438e+01
   1.0172617e+03  -4.4822174e+00  -9.8326602e+00  -1.3128470e+01  -1.3383224e+01
   1.0174939e+03  -4.4822169e+00  -9.8326532e+00  -1.3141910e+01  -1.3390239e+01
   1.0178029e+03  -4.4822161e+00  -9.8343790e+00  -1.3158428e+01  -1.3411100e+01
   1.0180814e+03  -4.4822143e+00  -9.8335084e+00  -1.3170065e+01  -1.3422643e+01
   1.0183642e+03  -4.4822138e+00  -9.8335431e+00  -1.3185254e+01  -1.3436859e+01
   1.0186650e+03  -4.4822126e+00  -9.8349282e+00  -1.3195568e+01  -1.3451310e+01
   1.0190005e+03  -4.4822107e+00  -9.8349134e+00  -1.3215564e+01  -1.3464663e+01
   1.0192391e+03  -4.4822093e+00  -9.8358569e+00  -1.3224962e+01  -1.3483170e+01
   1.0194557e+03  -4.4822083e+00  -9.8356453e+00  -1.3237032e+01  -1.3496600e+01
   1.0197427e+03  -4.4822079e+00  -9.8361365e+00  -1.3253040e+01  -1.3505475e+01
   1.0198669e+03  -4.4822069e+00  -9.8359939e+00  -1.3261191e+01  -1.3521373e+01
   1.0199936e+03  -4.4822061e+00  -9.8366839e+00  -1.3275957e+01  -1.3529243e+01
   1.0201171e+03  -4.4822056e+00  -9.8364674e+00  -1.3287974e+01  -1.3545428e+01
   1.0202410e+03  -4.4822050e+00  -9.8369125e+00  -1.3296945e+01  -1.3555649e+01
   1.0203592e+03  -4.4822043e+00  -9.8372790e+00  -1.3306862e+01  -1.3569946e+01
   1.0204852e+03  -4.4822041e+00  -9.8377941e+00  -1.3320452e+01  -1.3576563e+01
   1.0206063e+03  -4.4822037e+00  -9.8371490e+00  -1.3328418e+01  -1.3587856e+01
   1.0207241e+03  -4.4822029e+00  -9.8380016e+00  -1.3339364e+01  -1.3600111e+01
   1.0208494e+03  -4.4822027e+00  -9.8381437e+00  -1.3348978e+01  -1.3609772e+01
   1.0209708e+03  -4.4822022e+00  -9.8380678e+00  -1.3357052e+01  -1.3621253e+01
   1.0210646e+03  -4.4822017e+00  -9.8382878e+00  -1.3365123e+01  -1.3630647e+01
   1.0211371e+03  -4.4822013e+00  -9.8392013e+00  -1.3374362e+01  -1.3641853e+01
   1.0212079e+03  -4.4822010e+00  -9.8391727e+00  -1.3382928e+01  -1.3646287e+01
   1.0212776e+03  -4.4822006e+00  -9.8400046e+00  -1.3392055e+01  -1.3656535e+01
   1.0213470e+03  -4.4822005e+00  -9.8397108e+00  -1.3399085e+01  -1.3666104e+01
   1.0214174e+03  -4.4822001e+00  -9.8407002e+00  -1.3409495e+01  -1.3673362e+01
   1.0214868e+03  -4.4821999e+00  -9.8401688e+00  -1.3417055e+01  -1.3684063e+01
   1.0215569e+03  -4.4821997e+00  -9.8402010e+00  -1.3421971e+01  -1.3689282e+01
   1.0216291e+03  -4.4821995e+00  -9.8410777e+00  -1.3432262e+01  -1.3698700e+01
   1.0217002e+03  -4.4821992e+00  -9.8407999e+00  -1.3439315e+01  -1.3707961e+01
   1.0217703e+03  -4.4821990e+00  -9.8408019e+00  -1.3444705e+01  -1.3713444e+01
   1.0218630e+03  -4.4821987e+00  -9.8409711e+00  -1.3452476e+01  -1.3720347e+01
   1.0219742e+03  -4.4821984e+00  -9.8411810e+00  -1.3460606e+01  -1.3729300e+01
   1.0220885e+03  -4.4821980e+00  -9.8411795e+00  -1.3466601e+01  -1.3737998e+01
   1.0222109e+03  -4.4821975e+00  -9.8413306e+00  -1.3474199e+01  -1.3740789e+01
   1.0223475e+03  -4.4821971e+00  -9.8418858e+00  -1.3479732e+01  -1.3748235e+01
   1.0224229e+03  -4.4821963e+00  -9.8426916e+00  -1.3484704e+01  -1.3753954e+01
   1.0224955e+03  -4.4821962e+00  -9.8425810e+00  -1.3493146e+01  -1.3758005e+01
   1.0225698e+03  -4.4821957e+00  -9.8425887e+00  -1.3496835e+01  -1.3766726e+01
   1.0226402e+03  -4.4821956e+00  -9.8424802e+00  -1.3503688e+01  -1.3771219e+01
   1.0227103e+03  -4.4821952e+00  -9.8425241e+00  -1.3508422e+01  -1.3779793e+01
   1.0227818e+03  -4.4821949e+00  -9.8431075e+00  -1.3513235e+01  -1.3783002e+01
   1.0228540e+03  -4.4821948e+00  -9.8428604e+00  -1.3519199e+01  -1.3788631e+01
   1.0229244e+03  -4.4821945e+00  -9.8432348e+00  -1.3523993e+01  -1.3794368e+01
   1.0230023e+03  -4.4821941e+00  -9.8432398e+00  -1.3528288e+01  -1.3797066e+01
   1.0230734e+03  -4.4821939e+00  -9.8432828e+00  -1.3533033e+01  -1.3804933e+01
   1.0231442e+03  -4.4821936e+00  -9.8434718e+00  -1.3537982e+01  -1.3807938e+01
   1.0232143e+03  -4.4821934e+00  -9.8438167e+00  -1.3542244e+01  -1.3814588e+01
   1.0232851e+03  -4.4821929e+00  -9.8439977e+00  -1.3547767e+01  -1.3816836e+01
   1.0233559e+03  -4.4821928e+00  -9.8438269e+00  -1.3551832e+01  -1.3823373e+01
   1.0234348e+03  -4.4821926e+00  -9.8438165e+00  -1.3555887e+01  -1.3826381e+01
   1.0235088e+03  -4.4821921e+00  -9.8443440e+00  -1.3558814e+01  -1.3831078e+01
   1.0235788e+03  -4.4821918e+00  -9.8442299e+00  -1.3563925e+01  -1.3834244e+01
   1.0236475e+03  -4.4821915e+00  -9.8446872e+00  -1.3567851e+01  -1.3838195e+01
   1.0237261e+03  -4.4821914e+00  -9.8445011e+00  -1.3570734e+01  -1.3842477e+01
   1.0238096e+03  -4.4821909e+00  -9.8446661e+00  -1.3574594e+01  -1.3847292e+01
   1.0239126e+03  -4.4821908e+00  -9.8448136e+00  -1.3579035e+01  -1.3849561e+01
   1.0239844e+03  -4.4821902e+00  -9.8446407e+00  -1.3581225e+01  -1.3853789e+01
   1.0240556e+03  -4.4821899e+00  -9.8446867e+00  -1.3586357e+01  -1.3856656e+01
   1.0241249e+03  -4.4821898e+00  -9.8449962e+00  -1.3589344e+01  -1.3861446e+01
   1.0241943e+03  -4.4821895e+00  -9.8450109e+00  -1.3591175e+01  -1.3864900e+01
   1.0242651e+03  -4.4821892e+00  -9.8451422e+00  -1.3595787e+01  -1.3867822e+01
   1.0243352e+03  -4.4821889e+00  -9.8454079e+00  -1.3598202e+01  -1.3870045e+01
   1.0244042e+03  -4.4821887e+00  -9.8454147e+00  -1.3601340e+01  -1.3875085e+01
   1.0244739e+03  -4.4821884e+00  -9.8455350e+00  -1.3604306e+01  -1.3877123e+01
   1.0245443e+03  -4.4821881e+00  -9.8453723e+00  -1.3606283e+01  -1.3879233e+01
   1.0246133e+03  -4.4821878e+00  -9.8455768e+00  -1.3609092e+01  -1.3882351e+01
   1.0246834e+03  -4.4821875e+00  -9.8455389e+00  -1.3611605e+01  -1.3885706e+01
   1.0247535e+03  -4.4821871e+00  -9.8456370e+00  -1.3614199e+01  -1.3887717e+01
   1.0248239e+03  -4.4821870e+00  -9.8457190e+00  -1.3616981e+01  -1.3890105e+01
   1.0248929e+03  -4.4821865e+00  -9.8457037e+00  -1.3619341e+01  -1.3894281e+01
   1.0249623e+03  -4.4821864e+00  -9.8458343e+00  -1.3622241e+01  -1.3895221e+01
   1.0250324e+03  -4.4821860e+00  -9.8459013e+00  -1.3623452e+01  -1.3898304e+01
   1.0251025e+03  -4.4821858e+00  -9.8459430e+00  -1.3626432e+01  -1.3900099e+01
   1.0251732e+03  -4.4821854e+00  -9.8458425e+00  -1.3628777e+01  -1.3902652e+01
   1.0252423e+03  -4.4821851e+00  -9.8460928e+00  -1.3630947e+01  -1.3905074e+01
   1.0253120e+03  -4.4821850e+00  -9.8460848e+00  -1.3632888e+01  -1.3907328e+01
   1.0253813e+03  -4.4821846e+00  -9.8464278e+00  -1.3634501e+01  -1.3909719e+01
   1.0254514e+03  -4.4821844e+00  -9.8462512e+00  -1.3637159e+01  -1.3912259e+01
   1.0255211e+03  -4.4821841e+00  -9.8463773e+00  -1.3638438e+01  -1.3914370e+01
   1.0255902e+03  -4.4821839e+00  -9.8463446e+00  -1.3641164e+01  -1.3915432e+01
   1.0256588e+03  -4.4821836e+00  -9.8463404e+00  -1.3642932e+01  -1.3917035e+01
   1.0257289e+03  -4.4821833e+00  -9.8464083e+00  -1.3644422e+01  -1.3919424e+01
   1.0257976e+03  -4.4821829e+00  -9.8464844e+00  -1.3645665e+01  -1.3921526e+01
   1.0258673e+03  -4.4821827e+00  -9.8466073e+00  -1.3647913e+01  -1.3923046e+01
   1.0259391e+03  -4.4821824e+00  -9.8465715e+00  -1.3649173e+01  -1.3924426e+01
   1.0260078e+03  -4.4821822e+00  -9.8465990e+00  -1.3650813e+01  -1.3926277e+01
   1.0260768e+03  -4.4821817e+00  -9.8466987e+00  -1.3652226e+01  -1.3927760e+01
   1.0261465e+03  -4.4821814e+00  -9.8467810e+00  -1.3654331e+01  -1.3928969e+01
   1.0262159e+03  -4.4821811e+00  -9.8467499e+00  -1.3655199e+01  -1.3930795e+01
   1.0262853e+03  -4.4821810e+00  -9.8468799e+00  -1.3657217e+01  -1.3932429e+01
   1.0263599e+03  -4.4821807e+00  -9.8467842e+00  -1.3658043e+01  -1.3933848e+01
   1.0264385e+03  -4.4821803e+00  -9.8469015e+00  -1.3659586e+01  -1.3935295e+01
   1.0265245e+03  -4.4821801e+00  -9.8468937e+00  -1.3661283e+01  -1.3937177e+01
   1.0266024e+03  -4.4821798e+00  -9.8469021e+00  -1.3662313e+01  -1.3938141e+01
   1.0266806e+03  -4.4821794e+00  -9.8470640e+00  -1.3663410e+01  -1.3939502e+01
   1.0268016e+03  -4.4821791e+00  -9.8471002e+00  -1.3664988e+01  -1.3940683e+01
   1.0268774e+03  -4.4821784e+00  -9.8470488e+00  -1.3665699e+01  -1.3942318e+01
   1.0269598e+03  -4.4821783e+00  -9.8471412e+00  -1.3667479e+01  -1.3943068e+01
   1.0271110e+03  -4.4821779e+00  -9.8470624e+00  -1.3668113e+01  -1.3944507e+01
   1.0271870e+03  -4.4821775e+00  -9.8471689e+00  -1.3669777e+01  -1.3945522e+01
   1.0272684e+03  -4.4821768e+00  -9.8471254e+00  -1.3670501e+01  -1.3947124e+01
   1.0273856e+03  -4.4821766e+00  -9.8471533e+00  -1.3671735e+01  -1.3948142e+01
   1.0274581e+03  -4.4821762e+00  -9.8472187e+00  -1.3672879e+01  -1.3948940e+01
   1.0275314e+03  -4.4821758e+00  -9.8472321e+00  -1.3673553e+01  -1.3950217e+01
   1.0276114e+03  -4.4821755e+00  -9.8473155e+00  -1.3674820e+01  -1.3951168e+01
   1.0277441e+03  -4.4821750e+00  -9.8472415e+00  -1.3675822e+01  -1.3952263e+01
   1.0278337e+03  -4.4821748e+00  -9.8472757e+00  -1.3676382e+01  -1.3953366e+01
   1.0279359e+03  -4.4821741e+00  -9.8473857e+00  -1.3677440e+01  -1.3954132e+01
   1.0280772e+03  -4.4821739e+00  -9.8472473e+00  -1.3678105e+01  -1.3955082e+01
   1.0282371e+03  -4.4821731e+00  -9.8473326e+00  -1.3679194e+01  -1.3956055e+01
   1.0283801e+03  -4.4821724e+00  -9.8473213e+00  -1.3680050e+01  -1.3956576e+01
   1.0284541e+03  -4.4821721e+00  -9.8473921e+00  -1.3680976e+01  -1.3957802e+01
   1.0285284e+03  -4.4821716e+00  -9.8474074e+00  -1.3681675e+01  -1.3958496e+01
   1.0286066e+03  -4.4821712e+00  -9.8474830e+00  -1.3682453e+01  -1.3959251e+01
   1.0286785e+03  -4.4821710e+00  -9.8474165e+00  -1.3683119e+01  -1.3959989e+01
   1.0287478e+03  -4.4821707e+00  -9.8475393e+00  -1.3683896e+01  -1.3960524e+01
   1.0288193e+03  -4.4821704e+00  -9.8475541e+00  -1.3684294e+01  -1.3961337e+01
   1.0288901e+03  -4.4821699e+00  -9.8474992e+00  -1.3685283e+01  -1.3962087e+01
   1.0289595e+03  -4.4821697e+00  -9.8475189e+00  -1.3685923e+01  -1.3962867e+01
   1.0290285e+03  -4.4821694e+00  -9.8475180e+00  -1.3686332e+01  -1.3963621e+01
   1.0290975e+03  -4.4821691e+00  -9.8475650e+00  -1.3686998e+01  -1.3964183e+01
   1.0291662e+03  -4.4821689e+00  -9.8476076e+00  -1.3687529e+01  -1.3964723e+01
   1.0292359e+03  -4.4821685e+00  -9.8476177e+00  -1.3688356e+01  -1.3965399e+01
   1.0293042e+03  -4.4821683e+00  -9.8476033e+00  -1.3688976e+01  -1.3965953e+01
   1.0293743e+03  -4.4821679e+00  -9.8476042e+00  -1.3689467e+01  -1.3966539e+01
   1.0294436e+03  -4.4821678e+00  -9.8476202e+00  -1.3689925e+01  -1.3967369e+01
   1.0295127e+03  -4.4821675e+00  -9.8476530e+00  -1.3690459e+01  -1.3967709e+01
   1.0295831e+03  -4.4821670e+00  -9.8476812e+00  -1.3691126e+01  -1.3968254e+01
   1.0296528e+03  -4.4821669e+00  -9.8476849e+00  -1.3691581e+01  -1.3968738e+01
   1.0297215e+03  -4.4821664e+00  -9.8477014e+00  -1.3692000e+01  -1.3969407e+01
   1.0297908e+03  -4.4821662e+00  -9.8477359e+00  -1.3692488e+01  -1.3969849e+01
   1.0298598e+03  -4.4821659e+00  -9.8477088e+00  -1.3693073e+01  -1.3970239e+01
   1.0299282e+03  -4.4821657e+00  -9.8477314e+00  -1.3693478e+01  -1.3970978e+01
   1.0299965e+03  -4.4821654e+00  -9.8477239e+00  -1.3693863e+01  -1.3971201e+01
   1.0300775e+03  -4.4821650e+00  -9.8477504e+00  -1.3694303e+01  -1.3971727e+01
   1.0301766e+03  -4.4821648e+00  -9.8477732e+00  -1.3694728e+01  -1.3972172e+01
   1.0302711e+03  -4.4821642e+00  -9.8477553e+00  -1.3695227e+01  -1.3972528e+01
   1.0303829e+03  -4.4821640e+00  -9.8477942e+00  -1.3695672e+01  -1.3973074e+01
   1.0304987e+03  -4.4821634e+00  -9.8477970e+00  -1.3695985e+01  -1.3973618e+01
   1.0306155e+03  -4.4821631e+00  -9.8478357e+00  -1.3696434e+01  -1.3973978e+01
   1.0307340e+03  -4.4821626e+00  -9.8477999e+00  -1.3696787e+01  -1.3974387e+01
   1.0308073e+03  -4.4821621e+00  -9.8478557e+00  -1.3697172e+01  -1.3974624e+01
   1.0308770e+03  -4.4821617e+00  -9.8478400e+00  -1.3697513e+01  -1.3975109e+01
   1.0309485e+03  -4.4821613e+00  -9.8478274e+00  -1.3697874e+01  -1.3975321e+01
   1.0310193e+03  -4.4821611e+00  -9.8478507e+00  -1.3698064e+01  -1.3975795e+01
   1.0310897e+03  -4.4821607e+00  -9.8478692e+00  -1.3698477e+01  -1.3976082e+01
   1.0311598e+03  -4.4821605e+00  -9.8478671e+00  -1.3698710e+01  -1.3976339e+01
   1.0312295e+03  -4.4821601e+00  -9.8478787e+00  -1.3699109e+01  -1.3976698e+01
   1.0312985e+03  -4.4821599e+00  -9.8479075e+00  -1.3699396e+01  -1.3977072e+01
   1.0313683e+03  -4.4821595e+00  -9.8478951e+00  -1.3699752e+01  -1.3977273e+01
   1.0314380e+03  -4.4821593e+00  -9.8479136e+00  -1.3699917e+01  -1.3977715e+01
   1.0315066e+03  -4.4821589e+00  -9.8479047e+00  -1.3700292e+01  -1.3977914e+01
   1.0315753e+03  -4.4821586e+00  -9.8478992e+00  -1.3700515e+01  -1.3978245e+01
   1.0316443e+03  -4.4821583e+00  -9.8479243e+00  -1.3700748e+01  -1.3978486e+01
   1.0317151e+03  -4.4821580e+00  -9.8479324e+00  -1.3700939e+01  -1.3978673e+01
   1.0317845e+03  -4.4821579e+00  -9.8479336e+00  -1.3701203e+01  -1.3978992e+01
   1.0318531e+03  -4.4821574e+00  -9.8479350e+00  -1.3701403e+01  -1.3979110e+01
   1.0319236e+03  -4.4821573e+00  -9.8479545e+00  -1.3701640e+01  -1.3979400e+01
   1.0319922e+03  -4.4821568e+00  -9.8479400e+00  -1.3701832e+01  -1.3979671e+01
   1.0320612e+03  -4.4821565e+00  -9.8479634e+00  -1.3702102e+01  -1.3979914e+01
   1.0321317e+03  -4.4821562e+00  -9.8479484e+00  -1.3702351e+01  -1.3980066e+01
   1.0322017e+03  -4.4821561e+00  -9.8479649e+00  -1.3702490e+01  -1.3980353e+01
   1.0322707e+03  -4.4821558e+00  -9.8479754e+00  -1.3702651e+01  -1.3980549e+01
   1.0323398e+03  -4.4821554e+00  -9.8479762e+00  -1.3702951e+01  -1.3980667e+01
   1.0324098e+03  -4.4821551e+00  -9.8479668e+00  -1.3703116e+01  -1.3980922e+01
   1.0324789e+03  -4.4821549e+00  -9.8479939e+00  -1.3703321e+01  -1.3981087e+01
   1.0325475e+03  -4.4821545e+00  -9.8479966e+00  -1.3703454e+01  -1.3981249e+01
   1.0326183e+03  -4.4821542e+00  -9.8480043e+00  -1.3703681e+01  -1.3981453e+01
   1.0326880e+03  -4.4821540e+00  -9.8480065e+00  -1.3703824e+01  -1.3981680e+01
   1.0327581e+03  -4.4821536e+00  -9.8480087e+00  -1.3704005e+01  -1.3981859e+01
   1.0328271e+03  -4.4821534e+00  -9.8480052e+00  -1.3704126e+01  -1.3982009e+01
   1.0328958e+03  -4.4821530e+00  -9.8480118e+00  -1.3704325e+01  -1.3982182e+01
   1.0329641e+03  -4.4821527e+00  -9.8480179e+00  -1.3704411e+01  -1.3982337e+01
   1.0330345e+03  -4.4821526e+00  -9.8480219e+00  -1.3704627e+01  -1.3982468e+01
   1.0331028e+03  -4.4821521e+00  -9.8480236e+00  -1.3704748e+01  -1.3982632e+01
   1.0331715e+03  -4.4821520e+00  -9.8480256e+00  -1.3704928e+01  -1.3982817e+01
   1.0332398e+03  -4.4821517e+00  -9.8480301e+00  -1.3705008e+01  -1.3983009e+01
   1.0333099e+03  -4.4821514e+00  -9.8480245e+00  -1.3705178e+01  -1.3983097e+01
   1.0333785e+03  -4.4821509e+00  -9.8480423e+00  -1.3705317e+01  -1.3983294e+01
   1.0334472e+03  -4.4821508e+00  -9.8480463e+00  -1.3705411e+01  -1.3983406e+01
   1.0335169e+03  -4.4821504e+00  -9.8480456e+00  -1.3705559e+01  -1.3983501e+01
   1.0335849e+03  -4.4821502e+00  -9.8480404e+00  -1.3705686e+01  -1.3983667e+01
   1.0336528e+03  -4.4821499e+00  -9.8480440e+00  -1.3705804e+01  -1.3983768e+01
   1.0337239e+03  -4.4821495e+00  -9.8480457e+00  -1.3705890e+01  -1.3983895e+01
   1.0337965e+03  -4.4821492e+00  -9.8480541e+00  -1.3706050e+01  -1.3984009e+01
   1.0338648e+03  -4.4821490e+00  -9.8480513e+00  -1.3706108e+01  -1.3984145e+01
   1.0339345e+03  -4.4821487e+00  -9.8480578e+00  -1.3706229e+01  -1.3984213e+01
   1.0340042e+03  -4.4821483e+00  -9.8480644e+00  -1.3706328e+01  -1.3984342e+01
   1.0340733e+03  -4.4821481e+00  -9.8480651e+00  -1.3706457e+01  -1.3984426e+01
   1.0341423e+03  -4.4821477e+00  -9.8480650e+00  -1.3706548e+01  -1.3984537e+01
   1.0342127e+03  -4.4821474e+00  -9.8480662e+00  -1.3706630e+01  -1.3984684e+01
   1.0342817e+03  -4.4821471e+00  -9.8480646e+00  -1.3706748e+01  -1.3984734e+01
   1.0343557e+03  -4.4821468e+00  -9.8480716e+00  -1.3706813e+01  -1.3984873e+01
   1.0344251e+03  -4.4821467e+00  -9.8480696e+00  -1.3706900e+01  -1.3984914e+01
   1.0344930e+03  -4.4821463e+00  -9.8480738e+00  -1.3707000e+01  -1.3984994e+01
   1.0345613e+03  -4.4821461e+00  -9.8480756e+00  -1.3707054e+01  -1.3985112e+01
   1.0346293e+03  -4.4821456e+00  -9.8480754e+00  -1.3707174e+01  -1.3985185e+01
   1.0346972e+03  -4.4821453e+00  -9.8480801e+00  -1.3707213e+01  -1.3985290e+01
   1.0347669e+03  -4.4821450e+00  -9.8480772e+00  -1.3707309e+01  -1.3985354e+01
   1.0348349e+03  -4.4821447e+00  -9.8480864e+00  -1.3707373e+01  -1.3985444e+01
   1.0349050e+03  -4.4821445e+00  -9.8480817e+00  -1.3707432e+01  -1.3985506e+01
   1.0349726e+03  -4.4821442e+00  -9.8480910e+00  -1.3707511e+01  -1.3985593e+01


==> case_n20.txt <==
	time		T2		T3		T13		T14
   9.9501504e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9531410e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9545036e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9554698e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9562308e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9569492e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9578729e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9585914e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9593063e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9600035e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9607008e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9614051e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9621377e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9628278e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9635250e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9642187e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9649159e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9656025e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9663316e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9670359e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9677331e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9684339e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9691311e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9698283e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9705645e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9712617e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9719519e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9726385e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9733357e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9740188e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9747372e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9754380e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9761281e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9768147e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9775119e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9782021e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9789205e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9796248e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9803256e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9810122e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9816988e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9825093e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9832808e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9839781e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9846788e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9853690e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9860591e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9867599e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9874960e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9881968e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9889223e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9896302e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9903274e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9910211e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9917961e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9924934e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9931835e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9938772e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9945850e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9952858e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9960963e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9970058e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9977243e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9984321e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9991364e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   9.9998337e+02  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0000570e+03  -2.7627975e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0003214e+03  -3.8036123e+00  -7.2164879e+00  -1.1312781e+01  -1.1524613e+01
   1.0004371e+03  -9.7288000e+00  -8.3664793e+00  -1.1312781e+01  -1.1524613e+01
   1.0005305e+03  -9.7287921e+00  -1.1066984e+01  -1.1296517e+01  -1.1520965e+01
   1.0006176e+03  -9.7287912e+00  -1.5594376e+01  -1.1244780e+01  -1.1466528e+01
   1.0006944e+03  -9.7287899e+00  -1.5959382e+01  -1.1157924e+01  -1.1398794e+01
   1.0007698e+03  -9.7287888e+00  -1.6232065e+01  -1.1165649e+01  -1.1302491e+01
   1.0008445e+03  -9.7287865e+00  -1.6635093e+01  -1.1207708e+01  -1.1254458e+01
   1.0009205e+03  -9.7287860e+00  -1.6829905e+01  -1.1367154e+01  -1.1282657e+01
   1.0010051e+03  -9.7287846e+00  -1.7006700e+01  -1.1441808e+01  -1.1392421e+01
   1.0011230e+03  -9.7287847e+00  -1.7187247e+01  -1.1597545e+01  -1.1493032e+01
   1.0014843e+03  -9.7287831e+00  -1.7279001e+01  -1.1805425e+01  -1.1622069e+01
   1.0015781e+03  -9.7287743e+00  -1.7335647e+01  -1.1904612e+01  -1.1771686e+01
   1.0016525e+03  -9.7287739e+00  -1.7412443e+01  -1.2102906e+01  -1.1916790e+01
   1.0019098e+03  -9.7287720e+00  -1.7465563e+01  -1.2317415e+01  -1.2112930e+01
   1.0022775e+03  -9.7287696e+00  -1.7521376e+01  -1.2468977e+01  -1.2327958e+01
   1.0023695e+03  -9.7287638e+00  -1.7544978e+01  -1.2705123e+01  -1.2565925e+01
   1.0024686e+03  -9.7287594e+00  -1.7591578e+01  -1.2828600e+01  -1.2762351e+01
   1.0027454e+03  -9.7287580e+00  -1.7625912e+01  -1.3050539e+01  -1.2953275e+01
   1.0030957e+03  -9.7287518e+00  -1.7627154e+01  -1.3245558e+01  -1.3243526e+01
   1.0032369e+03  -9.7287451e+00  -1.7649385e+01  -1.3393758e+01  -1.3406749e+01
   1.0033314e+03  -9.7287439e+00  -1.7660376e+01  -1.3585429e+01  -1.3607464e+01
   1.0034065e+03  -9.7287409e+00  -1.7659323e+01  -1.3742668e+01  -1.3822837e+01
   1.0034804e+03  -9.7287405e+00  -1.7659648e+01  -1.3980749e+01  -1.3965612e+01
   1.0035537e+03  -9.7287393e+00  -1.7701340e+01  -1.4102131e+01  -1.4200834e+01
   1.0036337e+03  -9.7287374e+00  -1.7687045e+01  -1.4277088e+01  -1.4367539e+01
   1.0037080e+03  -9.7287360e+00  -1.7699654e+01  -1.4495498e+01  -1.4540150e+01
   1.0038050e+03  -9.7287348e+00  -1.7702401e+01  -1.4628313e+01  -1.4769299e+01
   1.0039204e+03  -9.7287331e+00  -1.7708834e+01  -1.4816663e+01  -1.4924442e+01
   1.0040421e+03  -9.7287323e+00  -1.7706306e+01  -1.4946196e+01  -1.5098356e+01
   1.0041741e+03  -9.7287301e+00  -1.7710968e+01  -1.5139504e+01  -1.5284119e+01
   1.0042923e+03  -9.7287267e+00  -1.7721821e+01  -1.5230433e+01  -1.5479379e+01
   1.0043854e+03  -9.7287245e+00  -1.7714690e+01  -1.5445230e+01  -1.5572323e+01
   1.0044838e+03  -9.7287231e+00  -1.7731728e+01  -1.5550817e+01  -1.5788727e+01
   1.0045567e+03  -9.7287223e+00  -1.7734592e+01  -1.5716172e+01  -1.5915001e+01
   1.0046307e+03  -9.7287210e+00  -1.7749380e+01  -1.5881561e+01  -1.6015133e+01
   1.0047061e+03  -9.7287196e+00  -1.7745266e+01  -1.5987769e+01  -1.6244687e+01
   1.0047899e+03  -9.7287185e+00  -1.7740087e+01  -1.6140213e+01  -1.6376748e+01
   1.0048784e+03  -9.7287172e+00  -1.7759140e+01  -1.6242773e+01  -1.6481028e+01
   1.0049549e+03  -9.7287156e+00  -1.7746559e+01  -1.6386067e+01  -1.6613384e+01
   1.0050285e+03  -9.7287143e+00  -1.7761512e+01  -1.6506443e+01  -1.6743064e+01
   1.0051018e+03  -9.7287132e+00  -1.7758583e+01  -1.6645051e+01  -1.6835176e+01
   1.0051740e+03  -9.7287113e+00  -1.7764123e+01  -1.6758936e+01  -1.7019965e+01
   1.0052465e+03  -9.7287107e+00  -1.7767057e+01  -1.6824193e+01  -1.7101660e+01
   1.0053208e+03  -9.7287089e+00  -1.7769214e+01  -1.6941767e+01  -1.7231237e+01
   1.0053930e+03  -9.7287077e+00  -1.7768758e+01  -1.7081876e+01  -1.7324103e+01
   1.0054649e+03  -9.7287065e+00  -1.7783501e+01  -1.7181269e+01  -1.7470263e+01
   1.0055558e+03  -9.7287055e+00  -1.7772998e+01  -1.7254021e+01  -1.7557198e+01
   1.0056804e+03  -9.7287038e+00  -1.7774365e+01  -1.7373991e+01  -1.7634677e+01
   1.0057852e+03  -9.7287030e+00  -1.7786098e+01  -1.7453856e+01  -1.7770777e+01
   1.0058715e+03  -9.7287001e+00  -1.7781743e+01  -1.7546762e+01  -1.7880173e+01
   1.0059586e+03  -9.7286986e+00  -1.7784851e+01  -1.7656767e+01  -1.7971182e+01
   1.0060340e+03  -9.7286980e+00  -1.7784643e+01  -1.7722610e+01  -1.8060475e+01
   1.0061090e+03  -9.7286966e+00  -1.7788985e+01  -1.7814204e+01  -1.8132880e+01
   1.0061823e+03  -9.7286953e+00  -1.7792346e+01  -1.7912738e+01  -1.8237960e+01
   1.0062562e+03  -9.7286941e+00  -1.7794120e+01  -1.7973817e+01  -1.8327033e+01
   1.0063461e+03  -9.7286930e+00  -1.7794474e+01  -1.8074987e+01  -1.8386824e+01
   1.0065401e+03  -9.7286916e+00  -1.7800590e+01  -1.8147898e+01  -1.8460734e+01
   1.0067408e+03  -9.7286875e+00  -1.7805046e+01  -1.8235650e+01  -1.8539409e+01
   1.0068487e+03  -9.7286857e+00  -1.7810946e+01  -1.8291610e+01  -1.8620859e+01
   1.0069273e+03  -9.7286831e+00  -1.7807483e+01  -1.8351048e+01  -1.8691742e+01
   1.0070005e+03  -9.7286817e+00  -1.7810087e+01  -1.8440029e+01  -1.8787028e+01
   1.0070720e+03  -9.7286804e+00  -1.7811300e+01  -1.8498826e+01  -1.8873518e+01
   1.0071495e+03  -9.7286786e+00  -1.7809508e+01  -1.8559732e+01  -1.8914244e+01
   1.0072217e+03  -9.7286780e+00  -1.7814898e+01  -1.8624988e+01  -1.8980221e+01
   1.0072957e+03  -9.7286767e+00  -1.7819728e+01  -1.8681085e+01  -1.9057318e+01
   1.0073686e+03  -9.7286756e+00  -1.7813678e+01  -1.8757983e+01  -1.9126823e+01
   1.0074408e+03  -9.7286744e+00  -1.7813664e+01  -1.8807909e+01  -1.9175184e+01
   1.0075134e+03  -9.7286732e+00  -1.7821356e+01  -1.8877588e+01  -1.9240338e+01
   1.0075852e+03  -9.7286721e+00  -1.7820351e+01  -1.8932727e+01  -1.9306175e+01
   1.0076563e+03  -9.7286702e+00  -1.7820702e+01  -1.8983085e+01  -1.9372150e+01
   1.0077349e+03  -9.7286697e+00  -1.7823542e+01  -1.9027115e+01  -1.9424457e+01
   1.0078096e+03  -9.7286685e+00  -1.7824140e+01  -1.9095532e+01  -1.9462549e+01
   1.0078811e+03  -9.7286673e+00  -1.7828780e+01  -1.9126403e+01  -1.9532380e+01
   1.0079529e+03  -9.7286654e+00  -1.7831816e+01  -1.9184488e+01  -1.9579687e+01
   1.0080251e+03  -9.7286649e+00  -1.7830548e+01  -1.9226065e+01  -1.9621551e+01
   1.0080973e+03  -9.7286638e+00  -1.7829859e+01  -1.9288213e+01  -1.9684929e+01
   1.0081731e+03  -9.7286619e+00  -1.7832122e+01  -1.9313848e+01  -1.9721681e+01
   1.0082470e+03  -9.7286607e+00  -1.7834347e+01  -1.9373940e+01  -1.9784605e+01
   1.0083185e+03  -9.7286595e+00  -1.7834167e+01  -1.9420609e+01  -1.9799442e+01
   1.0083900e+03  -9.7286583e+00  -1.7834744e+01  -1.9461010e+01  -1.9852259e+01
   1.0084636e+03  -9.7286572e+00  -1.7838077e+01  -1.9503709e+01  -1.9911482e+01
   1.0085358e+03  -9.7286560e+00  -1.7838772e+01  -1.9530505e+01  -1.9941854e+01
   1.0086102e+03  -9.7286554e+00  -1.7837760e+01  -1.9583283e+01  -1.9977382e+01
   1.0086838e+03  -9.7286535e+00  -1.7839697e+01  -1.9620408e+01  -2.0030080e+01
   1.0087567e+03  -9.7286530e+00  -1.7843630e+01  -1.9648700e+01  -2.0055816e+01
   1.0088282e+03  -9.7286512e+00  -1.7843973e+01  -1.9690369e+01  -2.0105064e+01
   1.0088993e+03  -9.7286507e+00  -1.7843978e+01  -1.9716183e+01  -2.0140697e+01
   1.0089715e+03  -9.7286495e+00  -1.7844231e+01  -1.9749112e+01  -2.0162673e+01
   1.0090462e+03  -9.7286483e+00  -1.7845636e+01  -1.9776269e+01  -2.0205547e+01
   1.0091173e+03  -9.7286471e+00  -1.7845812e+01  -1.9809373e+01  -2.0238034e+01
   1.0091927e+03  -9.7286458e+00  -1.7847588e+01  -1.9840358e+01  -2.0275662e+01
   1.0092649e+03  -9.7286447e+00  -1.7848332e+01  -1.9875255e+01  -2.0300159e+01
   1.0093368e+03  -9.7286434e+00  -1.7851047e+01  -1.9911851e+01  -2.0330028e+01
   1.0094125e+03  -9.7286423e+00  -1.7850876e+01  -1.9946694e+01  -2.0375696e+01
   1.0094858e+03  -9.7286404e+00  -1.7848226e+01  -1.9970823e+01  -2.0398618e+01
   1.0095580e+03  -9.7286392e+00  -1.7850160e+01  -2.0003117e+01  -2.0435385e+01
   1.0096294e+03  -9.7286379e+00  -1.7851705e+01  -2.0029305e+01  -2.0463425e+01
   1.0097024e+03  -9.7286374e+00  -1.7851040e+01  -2.0048642e+01  -2.0489211e+01
   1.0097742e+03  -9.7286362e+00  -1.7854197e+01  -2.0085048e+01  -2.0514703e+01
   1.0098673e+03  -9.7286344e+00  -1.7851387e+01  -2.0107294e+01  -2.0552603e+01
   1.0099427e+03  -9.7286328e+00  -1.7853308e+01  -2.0131483e+01  -2.0573461e+01
   1.0100149e+03  -9.7286322e+00  -1.7856420e+01  -2.0158023e+01  -2.0593919e+01
   1.0100871e+03  -9.7286310e+00  -1.7854479e+01  -2.0172092e+01  -2.0614094e+01
   1.0101603e+03  -9.7286298e+00  -1.7855552e+01  -2.0194033e+01  -2.0643348e+01
   1.0102318e+03  -9.7286280e+00  -1.7856287e+01  -2.0222663e+01  -2.0656630e+01
   1.0103068e+03  -9.7286274e+00  -1.7856454e+01  -2.0234785e+01  -2.0686826e+01
   1.0103801e+03  -9.7286255e+00  -1.7857407e+01  -2.0265086e+01  -2.0700409e+01
   1.0104544e+03  -9.7286243e+00  -1.7858041e+01  -2.0282888e+01  -2.0720672e+01
   1.0105259e+03  -9.7286231e+00  -1.7858601e+01  -2.0304243e+01  -2.0748287e+01
   1.0105971e+03  -9.7286218e+00  -1.7859099e+01  -2.0323745e+01  -2.0765201e+01
   1.0106700e+03  -9.7286207e+00  -1.7860133e+01  -2.0336768e+01  -2.0785862e+01
   1.0107425e+03  -9.7286194e+00  -1.7859921e+01  -2.0361675e+01  -2.0805094e+01
   1.0108151e+03  -9.7286189e+00  -1.7861416e+01  -2.0376939e+01  -2.0824923e+01
   1.0108883e+03  -9.7286177e+00  -1.7860525e+01  -2.0387791e+01  -2.0839797e+01
   1.0109588e+03  -9.7286164e+00  -1.7863255e+01  -2.0410384e+01  -2.0860390e+01
   1.0110292e+03  -9.7286152e+00  -1.7862736e+01  -2.0420322e+01  -2.0875634e+01
   1.0111032e+03  -9.7286135e+00  -1.7863569e+01  -2.0435401e+01  -2.0891204e+01
   1.0111757e+03  -9.7286122e+00  -1.7863562e+01  -2.0454469e+01  -2.0906719e+01
   1.0112476e+03  -9.7286117e+00  -1.7864210e+01  -2.0469504e+01  -2.0923096e+01
   1.0113180e+03  -9.7286104e+00  -1.7863916e+01  -2.0484904e+01  -2.0935539e+01
   1.0113898e+03  -9.7286092e+00  -1.7864837e+01  -2.0492390e+01  -2.0952063e+01
   1.0114617e+03  -9.7286074e+00  -1.7864803e+01  -2.0507831e+01  -2.0963798e+01
   1.0115357e+03  -9.7286068e+00  -1.7865611e+01  -2.0523958e+01  -2.0984694e+01
   1.0116086e+03  -9.7286056e+00  -1.7865646e+01  -2.0534022e+01  -2.0995332e+01
   1.0116790e+03  -9.7286043e+00  -1.7865823e+01  -2.0546827e+01  -2.1010258e+01
   1.0117501e+03  -9.7286031e+00  -1.7865926e+01  -2.0561544e+01  -2.1018744e+01
   1.0118206e+03  -9.7286013e+00  -1.7867072e+01  -2.0573942e+01  -2.1032506e+01
   1.0118924e+03  -9.7286008e+00  -1.7866976e+01  -2.0583288e+01  -2.1046606e+01
   1.0119667e+03  -9.7285989e+00  -1.7867220e+01  -2.0599070e+01  -2.1055921e+01
   1.0120382e+03  -9.7285983e+00  -1.7866822e+01  -2.0609425e+01  -2.1074188e+01
   1.0121104e+03  -9.7285971e+00  -1.7867676e+01  -2.0621356e+01  -2.1079924e+01
   1.0121819e+03  -9.7285953e+00  -1.7867893e+01  -2.0627924e+01  -2.1097931e+01
   1.0122531e+03  -9.7285940e+00  -1.7867783e+01  -2.0641015e+01  -2.1101572e+01
   1.0123249e+03  -9.7285928e+00  -1.7868536e+01  -2.0652168e+01  -2.1111883e+01
   1.0123992e+03  -9.7285916e+00  -1.7867933e+01  -2.0659469e+01  -2.1123212e+01
   1.0124714e+03  -9.7285910e+00  -1.7868713e+01  -2.0673209e+01  -2.1135769e+01
   1.0125429e+03  -9.7285891e+00  -1.7868418e+01  -2.0680991e+01  -2.1143737e+01
   1.0126144e+03  -9.7285886e+00  -1.7869637e+01  -2.0687800e+01  -2.1155258e+01
   1.0126859e+03  -9.7285873e+00  -1.7869464e+01  -2.0699808e+01  -2.1163442e+01
   1.0127570e+03  -9.7285855e+00  -1.7870217e+01  -2.0705860e+01  -2.1170077e+01
   1.0128324e+03  -9.7285849e+00  -1.7870492e+01  -2.0715830e+01  -2.1181136e+01
   1.0129039e+03  -9.7285830e+00  -1.7870133e+01  -2.0722052e+01  -2.1187637e+01
   1.0129747e+03  -9.7285818e+00  -1.7870977e+01  -2.0729257e+01  -2.1197080e+01
   1.0130469e+03  -9.7285806e+00  -1.7870819e+01  -2.0736856e+01  -2.1207117e+01
   1.0131180e+03  -9.7285794e+00  -1.7871111e+01  -2.0746172e+01  -2.1213220e+01
   1.0131888e+03  -9.7285788e+00  -1.7871950e+01  -2.0753559e+01  -2.1219782e+01
   1.0132635e+03  -9.7285770e+00  -1.7871672e+01  -2.0759633e+01  -2.1228755e+01
   1.0133353e+03  -9.7285757e+00  -1.7871868e+01  -2.0768524e+01  -2.1236212e+01
   1.0134065e+03  -9.7285751e+00  -1.7871498e+01  -2.0772692e+01  -2.1242064e+01
   1.0134787e+03  -9.7285739e+00  -1.7871374e+01  -2.0780746e+01  -2.1250469e+01
   1.0135502e+03  -9.7285721e+00  -1.7871648e+01  -2.0785734e+01  -2.1256734e+01
   1.0136220e+03  -9.7285708e+00  -1.7872407e+01  -2.0793101e+01  -2.1260887e+01
   1.0136946e+03  -9.7285696e+00  -1.7872235e+01  -2.0798145e+01  -2.1269742e+01
   1.0137671e+03  -9.7285690e+00  -1.7872340e+01  -2.0804279e+01  -2.1277173e+01
   1.0138390e+03  -9.7285678e+00  -1.7872866e+01  -2.0810804e+01  -2.1281849e+01
   1.0139105e+03  -9.7285659e+00  -1.7872724e+01  -2.0817469e+01  -2.1289581e+01
   1.0139812e+03  -9.7285653e+00  -1.7872916e+01  -2.0823511e+01  -2.1293947e+01
   1.0140552e+03  -9.7285641e+00  -1.7872680e+01  -2.0828376e+01  -2.1297612e+01
   1.0141274e+03  -9.7285629e+00  -1.7873202e+01  -2.0834071e+01  -2.1303707e+01
   1.0141985e+03  -9.7285616e+00  -1.7873223e+01  -2.0837330e+01  -2.1308311e+01
   1.0142707e+03  -9.7285598e+00  -1.7873320e+01  -2.0843934e+01  -2.1314397e+01
   1.0143412e+03  -9.7285586e+00  -1.7873582e+01  -2.0847860e+01  -2.1318172e+01
   1.0144123e+03  -9.7285574e+00  -1.7873673e+01  -2.0853133e+01  -2.1324419e+01
   1.0144881e+03  -9.7285561e+00  -1.7873845e+01  -2.0857229e+01  -2.1330586e+01
   1.0145592e+03  -9.7285548e+00  -1.7874109e+01  -2.0862519e+01  -2.1334061e+01
   1.0146314e+03  -9.7285542e+00  -1.7874007e+01  -2.0866837e+01  -2.1337254e+01
   1.0147039e+03  -9.7285530e+00  -1.7874350e+01  -2.0869794e+01  -2.1343195e+01
   1.0147754e+03  -9.7285518e+00  -1.7874085e+01  -2.0875095e+01  -2.1347062e+01
   1.0148469e+03  -9.7285506e+00  -1.7874558e+01  -2.0877702e+01  -2.1350190e+01
   1.0149209e+03  -9.7285487e+00  -1.7874568e+01  -2.0882742e+01  -2.1354883e+01
   1.0149924e+03  -9.7285481e+00  -1.7874668e+01  -2.0886115e+01  -2.1357964e+01
   1.0150628e+03  -9.7285469e+00  -1.7874743e+01  -2.0890311e+01  -2.1363180e+01
   1.0151336e+03  -9.7285456e+00  -1.7874783e+01  -2.0892455e+01  -2.1366193e+01
   1.0152051e+03  -9.7285438e+00  -1.7874656e+01  -2.0895453e+01  -2.1371245e+01
   1.0152762e+03  -9.7285432e+00  -1.7874826e+01  -2.0899393e+01  -2.1373886e+01
   1.0153495e+03  -9.7285414e+00  -1.7875135e+01  -2.0901828e+01  -2.1377838e+01
   1.0154213e+03  -9.7285407e+00  -1.7875041e+01  -2.0905368e+01  -2.1380521e+01
   1.0154928e+03  -9.7285389e+00  -1.7875424e+01  -2.0908599e+01  -2.1383929e+01
   1.0155643e+03  -9.7285383e+00  -1.7875340e+01  -2.0912381e+01  -2.1387145e+01
   1.0156358e+03  -9.7285371e+00  -1.7875279e+01  -2.0915171e+01  -2.1390058e+01
   1.0157101e+03  -9.7285352e+00  -1.7875454e+01  -2.0918589e+01  -2.1392850e+01
   1.0158032e+03  -9.7285339e+00  -1.7875566e+01  -2.0920242e+01  -2.1396776e+01
   1.0158860e+03  -9.7285323e+00  -1.7875625e+01  -2.0924373e+01  -2.1398678e+01
   1.0159639e+03  -9.7285316e+00  -1.7875639e+01  -2.0925967e+01  -2.1401464e+01
   1.0160446e+03  -9.7285303e+00  -1.7875921e+01  -2.0928532e+01  -2.1404448e+01
   1.0161738e+03  -9.7285289e+00  -1.7875798e+01  -2.0931118e+01  -2.1407052e+01
   1.0162821e+03  -9.7285271e+00  -1.7875756e+01  -2.0934231e+01  -2.1410046e+01
   1.0163759e+03  -9.7285241e+00  -1.7875917e+01  -2.0935865e+01  -2.1412208e+01
   1.0165075e+03  -9.7285233e+00  -1.7875924e+01  -2.0938851e+01  -2.1414859e+01
   1.0165847e+03  -9.7285202e+00  -1.7876016e+01  -2.0940491e+01  -2.1417258e+01
   1.0166622e+03  -9.7285189e+00  -1.7876011e+01  -2.0942899e+01  -2.1419718e+01
   1.0167970e+03  -9.7285182e+00  -1.7876131e+01  -2.0946196e+01  -2.1421893e+01
   1.0168717e+03  -9.7285164e+00  -1.7876103e+01  -2.0947643e+01  -2.1423671e+01
   1.0169464e+03  -9.7285146e+00  -1.7876272e+01  -2.0949696e+01  -2.1426496e+01
   1.0170490e+03  -9.7285127e+00  -1.7876217e+01  -2.0951330e+01  -2.1429327e+01
   1.0172433e+03  -9.7285118e+00  -1.7876491e+01  -2.0953363e+01  -2.1430881e+01
   1.0173449e+03  -9.7285092e+00  -1.7876407e+01  -2.0955518e+01  -2.1432889e+01
   1.0175112e+03  -9.7285067e+00  -1.7876660e+01  -2.0956680e+01  -2.1435091e+01
   1.0177654e+03  -9.7285044e+00  -1.7876556e+01  -2.0958637e+01  -2.1436237e+01
   1.0178991e+03  -9.7285007e+00  -1.7876635e+01  -2.0960464e+01  -2.1438289e+01
   1.0179727e+03  -9.7284962e+00  -1.7876634e+01  -2.0962019e+01  -2.1440142e+01
   1.0180520e+03  -9.7284950e+00  -1.7876736e+01  -2.0964513e+01  -2.1441056e+01
   1.0181263e+03  -9.7284936e+00  -1.7876794e+01  -2.0965582e+01  -2.1443927e+01
   1.0181993e+03  -9.7284923e+00  -1.7876747e+01  -2.0966976e+01  -2.1445231e+01
   1.0182746e+03  -9.7284917e+00  -1.7876763e+01  -2.0968429e+01  -2.1446912e+01
   1.0183486e+03  -9.7284904e+00  -1.7876839e+01  -2.0970343e+01  -2.1447862e+01
   1.0184219e+03  -9.7284885e+00  -1.7876830e+01  -2.0971630e+01  -2.1449549e+01
   1.0184923e+03  -9.7284879e+00  -1.7876978e+01  -2.0972959e+01  -2.1450891e+01
   1.0185634e+03  -9.7284860e+00  -1.7876944e+01  -2.0974375e+01  -2.1452337e+01
   1.0186346e+03  -9.7284854e+00  -1.7876889e+01  -2.0975356e+01  -2.1453985e+01
   1.0187100e+03  -9.7284842e+00  -1.7876943e+01  -2.0976809e+01  -2.1455353e+01
   1.0187818e+03  -9.7284823e+00  -1.7877103e+01  -2.0977946e+01  -2.1456754e+01
   1.0188540e+03  -9.7284810e+00  -1.7877072e+01  -2.0979215e+01  -2.1457811e+01
   1.0189262e+03  -9.7284798e+00  -1.7877140e+01  -2.0980578e+01  -2.1458899e+01
   1.0189995e+03  -9.7284792e+00  -1.7877065e+01  -2.0981902e+01  -2.1460161e+01
   1.0190710e+03  -9.7284773e+00  -1.7877258e+01  -2.0982602e+01  -2.1461350e+01
   1.0191474e+03  -9.7284761e+00  -1.7877188e+01  -2.0984230e+01  -2.1462993e+01
   1.0192189e+03  -9.7284754e+00  -1.7877223e+01  -2.0984956e+01  -2.1464191e+01
   1.0192897e+03  -9.7284735e+00  -1.7877195e+01  -2.0986117e+01  -2.1464998e+01
   1.0193622e+03  -9.7284723e+00  -1.7877320e+01  -2.0987020e+01  -2.1466391e+01
   1.0194337e+03  -9.7284717e+00  -1.7877300e+01  -2.0988065e+01  -2.1466992e+01
   1.0195042e+03  -9.7284698e+00  -1.7877339e+01  -2.0989406e+01  -2.1467903e+01
   1.0195785e+03  -9.7284692e+00  -1.7877356e+01  -2.0989915e+01  -2.1469443e+01
   1.0196517e+03  -9.7284680e+00  -1.7877394e+01  -2.0990875e+01  -2.1470109e+01
   1.0197229e+03  -9.7284661e+00  -1.7877400e+01  -2.0991696e+01  -2.1471285e+01
   1.0197937e+03  -9.7284648e+00  -1.7877406e+01  -2.0992907e+01  -2.1471738e+01
   1.0198669e+03  -9.7284642e+00  -1.7877402e+01  -2.0993660e+01  -2.1473189e+01
   1.0199377e+03  -9.7284624e+00  -1.7877461e+01  -2.0994622e+01  -2.1473670e+01
   1.0200120e+03  -9.7284617e+00  -1.7877514e+01  -2.0995495e+01  -2.1474605e+01
   1.0200842e+03  -9.7284599e+00  -1.7877508e+01  -2.0996083e+01  -2.1475373e+01
   1.0201561e+03  -9.7284586e+00  -1.7877506e+01  -2.0996860e+01  -2.1476245e+01
   1.0202269e+03  -9.7284574e+00  -1.7877508e+01  -2.0997609e+01  -2.1477295e+01
   1.0202976e+03  -9.7284561e+00  -1.7877539e+01  -2.0998438e+01  -2.1477669e+01
   1.0203706e+03  -9.7284555e+00  -1.7877608e+01  -2.0999178e+01  -2.1478693e+01
   1.0204445e+03  -9.7284543e+00  -1.7877575e+01  -2.0999652e+01  -2.1479598e+01
   1.0205160e+03  -9.7284530e+00  -1.7877640e+01  -2.1000400e+01  -2.1480118e+01
   1.0205882e+03  -9.7284518e+00  -1.7877627e+01  -2.1001252e+01  -2.1480792e+01
   1.0206586e+03  -9.7284499e+00  -1.7877605e+01  -2.1001910e+01  -2.1481538e+01
   1.0207294e+03  -9.7284493e+00  -1.7877668e+01  -2.1002371e+01  -2.1482117e+01
   1.0207999e+03  -9.7284475e+00  -1.7877676e+01  -2.1002994e+01  -2.1482810e+01
   1.0208756e+03  -9.7284463e+00  -1.7877657e+01  -2.1003718e+01  -2.1483271e+01
   1.0209485e+03  -9.7284450e+00  -1.7877716e+01  -2.1004333e+01  -2.1483850e+01
   1.0210193e+03  -9.7284443e+00  -1.7877714e+01  -2.1004837e+01  -2.1484527e+01
   1.0210904e+03  -9.7284425e+00  -1.7877698e+01  -2.1005443e+01  -2.1485024e+01
   1.0211612e+03  -9.7284413e+00  -1.7877691e+01  -2.1005772e+01  -2.1485716e+01
   1.0212316e+03  -9.7284406e+00  -1.7877701e+01  -2.1006429e+01  -2.1486027e+01
   1.0213084e+03  -9.7284388e+00  -1.7877762e+01  -2.1006879e+01  -2.1486896e+01
   1.0213799e+03  -9.7284375e+00  -1.7877795e+01  -2.1007274e+01  -2.1487122e+01
   1.0214514e+03  -9.7284369e+00  -1.7877755e+01  -2.1007959e+01  -2.1487700e+01
   1.0215229e+03  -9.7284356e+00  -1.7877751e+01  -2.1008326e+01  -2.1488208e+01
   1.0215933e+03  -9.7284344e+00  -1.7877798e+01  -2.1008609e+01  -2.1488608e+01
   1.0216638e+03  -9.7284332e+00  -1.7877785e+01  -2.1009306e+01  -2.1489191e+01
   1.0217370e+03  -9.7284320e+00  -1.7877770e+01  -2.1009532e+01  -2.1489540e+01
   1.0218085e+03  -9.7284301e+00  -1.7877836e+01  -2.1010049e+01  -2.1489907e+01
   1.0218793e+03  -9.7284289e+00  -1.7877829e+01  -2.1010336e+01  -2.1490320e+01
   1.0219501e+03  -9.7284282e+00  -1.7877876e+01  -2.1010872e+01  -2.1490663e+01
   1.0220212e+03  -9.7284264e+00  -1.7877865e+01  -2.1011253e+01  -2.1491259e+01
   1.0220910e+03  -9.7284252e+00  -1.7877853e+01  -2.1011476e+01  -2.1491600e+01
   1.0221667e+03  -9.7284240e+00  -1.7877884e+01  -2.1011897e+01  -2.1491900e+01
   1.0222382e+03  -9.7284227e+00  -1.7877858e+01  -2.1012312e+01  -2.1492332e+01
   1.0223083e+03  -9.7284214e+00  -1.7877869e+01  -2.1012675e+01  -2.1492723e+01
   1.0223798e+03  -9.7284208e+00  -1.7877895e+01  -2.1013055e+01  -2.1493106e+01
   1.0224505e+03  -9.7284190e+00  -1.7877887e+01  -2.1013249e+01  -2.1493506e+01
   1.0225220e+03  -9.7284184e+00  -1.7877921e+01  -2.1013588e+01  -2.1493695e+01
   1.0225978e+03  -9.7284165e+00  -1.7877916e+01  -2.1013894e+01  -2.1493996e+01
   1.0226686e+03  -9.7284152e+00  -1.7877894e+01  -2.1014159e+01  -2.1494398e+01
   1.0227393e+03  -9.7284146e+00  -1.7877918e+01  -2.1014456e+01  -2.1494559e+01
   1.0228094e+03  -9.7284128e+00  -1.7877934e+01  -2.1014741e+01  -2.1495020e+01
   1.0228806e+03  -9.7284122e+00  -1.7877934e+01  -2.1015131e+01  -2.1495241e+01
   1.0229517e+03  -9.7284110e+00  -1.7877941e+01  -2.1015361e+01  -2.1495534e+01
   1.0230257e+03  -9.7284091e+00  -1.7877944e+01  -2.1015697e+01  -2.1495832e+01
   1.0230964e+03  -9.7284085e+00  -1.7877956e+01  -2.1015987e+01  -2.1496185e+01
   1.0231676e+03  -9.7284066e+00  -1.7877940e+01  -2.1016133e+01  -2.1496353e+01
   1.0232384e+03  -9.7284054e+00  -1.7877962e+01  -2.1016373e+01  -2.1496583e+01
   1.0233084e+03  -9.7284048e+00  -1.7877949e+01  -2.1016652e+01  -2.1496946e+01
   1.0233792e+03  -9.7284030e+00  -1.7877969e+01  -2.1016921e+01  -2.1497138e+01
   1.0234539e+03  -9.7284023e+00  -1.7877971e+01  -2.1017055e+01  -2.1497351e+01
   1.0235247e+03  -9.7284004e+00  -1.7877984e+01  -2.1017263e+01  -2.1497617e+01
   1.0235951e+03  -9.7283998e+00  -1.7877988e+01  -2.1017583e+01  -2.1497800e+01
   1.0236659e+03  -9.7283980e+00  -1.7877985e+01  -2.1017775e+01  -2.1497986e+01
   1.0237356e+03  -9.7283968e+00  -1.7877996e+01  -2.1017910e+01  -2.1498224e+01
   1.0238053e+03  -9.7283956e+00  -1.7877989e+01  -2.1018105e+01  -2.1498394e+01
   1.0238790e+03  -9.7283950e+00  -1.7877989e+01  -2.1018286e+01  -2.1498675e+01
   1.0239505e+03  -9.7283931e+00  -1.7877999e+01  -2.1018536e+01  -2.1498812e+01
   1.0240205e+03  -9.7283919e+00  -1.7878001e+01  -2.1018677e+01  -2.1499031e+01
   1.0240910e+03  -9.7283913e+00  -1.7877990e+01  -2.1018844e+01  -2.1499186e+01
   1.0241639e+03  -9.7283894e+00  -1.7877991e+01  -2.1019087e+01  -2.1499410e+01
   1.0242343e+03  -9.7283888e+00  -1.7878011e+01  -2.1019202e+01  -2.1499559e+01
   1.0243086e+03  -9.7283870e+00  -1.7878007e+01  -2.1019411e+01  -2.1499771e+01
   1.0243812e+03  -9.7283857e+00  -1.7878007e+01  -2.1019573e+01  -2.1499936e+01
   1.0244516e+03  -9.7283844e+00  -1.7878006e+01  -2.1019702e+01  -2.1500143e+01
   1.0245224e+03  -9.7283838e+00  -1.7878013e+01  -2.1019870e+01  -2.1500245e+01
   1.0245925e+03  -9.7283820e+00  -1.7878020e+01  -2.1020042e+01  -2.1500331e+01
   1.0246640e+03  -9.7283814e+00  -1.7878022e+01  -2.1020126e+01  -2.1500516e+01
   1.0247376e+03  -9.7283795e+00  -1.7878019e+01  -2.1020255e+01  -2.1500670e+01
   1.0248084e+03  -9.7283783e+00  -1.7878023e+01  -2.1020378e+01  -2.1500754e+01
   1.0248798e+03  -9.7283770e+00  -1.7878031e+01  -2.1020497e+01  -2.1500967e+01
   1.0249496e+03  -9.7283764e+00  -1.7878034e+01  -2.1020629e+01  -2.1501061e+01
   1.0250204e+03  -9.7283746e+00  -1.7878025e+01  -2.1020764e+01  -2.1501221e+01
   1.0250918e+03  -9.7283734e+00  -1.7878032e+01  -2.1020859e+01  -2.1501292e+01
   1.0251651e+03  -9.7283728e+00  -1.7878043e+01  -2.1020990e+01  -2.1501447e+01
   1.0252355e+03  -9.7283715e+00  -1.7878031e+01  -2.1021132e+01  -2.1501522e+01
   1.0253053e+03  -9.7283697e+00  -1.7878037e+01  -2.1021218e+01  -2.1501700e+01
   1.0253771e+03  -9.7283685e+00  -1.7878036e+01  -2.1021333e+01  -2.1501835e+01
   1.0254468e+03  -9.7283672e+00  -1.7878035e+01  -2.1021436e+01  -2.1501894e+01
   1.0255162e+03  -9.7283666e+00  -1.7878040e+01  -2.1021555e+01  -2.1501997e+01
   1.0255902e+03  -9.7283654e+00  -1.7878042e+01  -2.1021620e+01  -2.1502160e+01
   1.0256602e+03  -9.7283635e+00  -1.7878041e+01  -2.1021751e+01  -2.1502212e+01
   1.0257303e+03  -9.7283629e+00  -1.7878042e+01  -2.1021822e+01  -2.1502340e+01
   1.0258015e+03  -9.7283611e+00  -1.7878037e+01  -2.1021935e+01  -2.1502409e+01
   1.0258715e+03  -9.7283605e+00  -1.7878040e+01  -2.1022033e+01  -2.1502503e+01
   1.0259416e+03  -9.7283593e+00  -1.7878041e+01  -2.1022123e+01  -2.1502608e+01
   1.0260152e+03  -9.7283581e+00  -1.7878048e+01  -2.1022197e+01  -2.1502708e+01
   1.0260867e+03  -9.7283568e+00  -1.7878044e+01  -2.1022252e+01  -2.1502804e+01
   1.0261571e+03  -9.7283556e+00  -1.7878041e+01  -2.1022335e+01  -2.1502887e+01
   1.0262269e+03  -9.7283543e+00  -1.7878042e+01  -2.1022410e+01  -2.1502944e+01
   1.0262976e+03  -9.7283525e+00  -1.7878047e+01  -2.1022473e+01  -2.1503050e+01
   1.0263684e+03  -9.7283513e+00  -1.7878043e+01  -2.1022583e+01  -2.1503096e+01
   1.0264424e+03  -9.7283507e+00  -1.7878041e+01  -2.1022620e+01  -2.1503182e+01
   1.0265135e+03  -9.7283494e+00  -1.7878043e+01  -2.1022691e+01  -2.1503261e+01
   1.0265833e+03  -9.7283482e+00  -1.7878042e+01  -2.1022755e+01  -2.1503337e+01
   1.0266537e+03  -9.7283470e+00  -1.7878047e+01  -2.1022842e+01  -2.1503392e+01
   1.0267245e+03  -9.7283451e+00  -1.7878047e+01  -2.1022913e+01  -2.1503479e+01
   1.0267938e+03  -9.7283445e+00  -1.7878041e+01  -2.1022994e+01  -2.1503525e+01
   1.0268667e+03  -9.7283433e+00  -1.7878041e+01  -2.1023043e+01  -2.1503599e+01
   1.0269372e+03  -9.7283415e+00  -1.7878044e+01  -2.1023100e+01  -2.1503664e+01
   1.0270080e+03  -9.7283408e+00  -1.7878045e+01  -2.1023169e+01  -2.1503717e+01
   1.0270773e+03  -9.7283396e+00  -1.7878045e+01  -2.1023204e+01  -2.1503775e+01
   1.0271471e+03  -9.7283378e+00  -1.7878041e+01  -2.1023280e+01  -2.1503832e+01
   1.0272178e+03  -9.7283372e+00  -1.7878041e+01  -2.1023333e+01  -2.1503879e+01
   1.0272907e+03  -9.7283354e+00  -1.7878044e+01  -2.1023389e+01  -2.1503955e+01
   1.0273626e+03  -9.7283341e+00  -1.7878040e+01  -2.1023432e+01  -2.1504019e+01
   1.0274337e+03  -9.7283335e+00  -1.7878040e+01  -2.1023493e+01  -2.1504055e+01
   1.0275031e+03  -9.7283323e+00  -1.7878036e+01  -2.1023540e+01  -2.1504098e+01
   1.0275728e+03  -9.7283305e+00  -1.7878038e+01  -2.1023572e+01  -2.1504143e+01
   1.0276429e+03  -9.7283299e+00  -1.7878039e+01  -2.1023637e+01  -2.1504190e+01
   1.0277169e+03  -9.7283286e+00  -1.7878040e+01  -2.1023659e+01  -2.1504238e+01
   1.0277876e+03  -9.7283274e+00  -1.7878037e+01  -2.1023700e+01  -2.1504279e+01
   1.0278577e+03  -9.7283261e+00  -1.7878035e+01  -2.1023746e+01  -2.1504332e+01
   1.0279285e+03  -9.7283249e+00  -1.7878037e+01  -2.1023797e+01  -2.1504367e+01
   1.0279986e+03  -9.7283237e+00  -1.7878034e+01  -2.1023826e+01  -2.1504417e+01
   1.0280683e+03  -9.7283219e+00  -1.7878035e+01  -2.1023859e+01  -2.1504455e+01
   1.0281419e+03  -9.7283213e+00  -1.7878035e+01  -2.1023905e+01  -2.1504495e+01
   1.0282127e+03  -9.7283194e+00  -1.7878033e+01  -2.1023939e+01  -2.1504527e+01
   1.0282824e+03  -9.7283188e+00  -1.7878030e+01  -2.1023969e+01  -2.1504573e+01
   1.0283532e+03  -9.7283170e+00  -1.7878031e+01  -2.1024013e+01  -2.1504615e+01
   1.0284247e+03  -9.7283158e+00  -1.7878028e+01  -2.1024053e+01  -2.1504637e+01
   1.0284948e+03  -9.7283151e+00  -1.7878028e+01  -2.1024074e+01  -2.1504681e+01
   1.0285670e+03  -9.7283133e+00  -1.7878029e+01  -2.1024114e+01  -2.1504706e+01
   1.0286385e+03  -9.7283121e+00  -1.7878026e+01  -2.1024133e+01  -2.1504735e+01
   1.0287085e+03  -9.7283108e+00  -1.7878025e+01  -2.1024176e+01  -2.1504768e+01
   1.0287786e+03  -9.7283102e+00  -1.7878026e+01  -2.1024191e+01  -2.1504809e+01
   1.0288491e+03  -9.7283084e+00  -1.7878025e+01  -2.1024220e+01  -2.1504827e+01
   1.0289188e+03  -9.7283078e+00  -1.7878023e+01  -2.1024254e+01  -2.1504864e+01
   1.0289885e+03  -9.7283066e+00  -1.7878022e+01  -2.1024270e+01  -2.1504898e+01
   1.0290596e+03  -9.7283048e+00  -1.7878022e+01  -2.1024297e+01  -2.1504909e+01
   1.0291304e+03  -9.7283042e+00  -1.7878018e+01  -2.1024322e+01  -2.1504950e+01
   1.0292001e+03  -9.7283029e+00  -1.7878018e+01  -2.1024353e+01  -2.1504967e+01
   1.0292702e+03  -9.7283011e+00  -1.7878017e+01  -2.1024368e+01  -2.1504994e+01
   1.0293417e+03  -9.7282999e+00  -1.7878016e+01  -2.1024391e+01  -2.1505017e+01
   1.0294118e+03  -9.7282993e+00  -1.7878015e+01  -2.1024421e+01  -2.1505035e+01
   1.0294829e+03  -9.7282981e+00  -1.7878013e+01  -2.1024437e+01  -2.1505072e+01
   1.0295541e+03  -9.7282962e+00  -1.7878013e+01  -2.1024461e+01  -2.1505083e+01
   1.0296252e+03  -9.7282956e+00  -1.7878010e+01  -2.1024482e+01  -2.1505102e+01
   1.0296956e+03  -9.7282944e+00  -1.7878009e+01  -2.1024504e+01  -2.1505132e+01
   1.0297650e+03  -9.7282932e+00  -1.7878009e+01  -2.1024523e+01  -2.1505143e+01
   1.0298354e+03  -9.7282919e+00  -1.7878008e+01  -2.1024535e+01  -2.1505170e+01
   1.0299094e+03  -9.7282901e+00  -1.7878005e+01  -2.1024561e+01  -2.1505184e+01
   1.0299834e+03  -9.7282888e+00  -1.7878005e+01  -2.1024575e+01  -2.1505208e+01
   1.0300545e+03  -9.7282882e+00  -1.7878003e+01  -2.1024596e+01  -2.1505222e+01
   1.0301246e+03  -9.7282863e+00  -1.7878002e+01  -2.1024613e+01  -2.1505237e+01
   1.0301947e+03  -9.7282851e+00  -1.7878000e+01  -2.1024623e+01  -2.1505262e+01
   1.0302984e+03  -9.7282839e+00  -1.7877999e+01  -2.1024645e+01  -2.1505273e+01
   1.0305040e+03  -9.7282821e+00  -1.7877996e+01  -2.1024657e+01  -2.1505286e+01
   1.0307631e+03  -9.7282803e+00  -1.7877995e+01  -2.1024669e+01  -2.1505311e+01
   1.0308837e+03  -9.7282763e+00  -1.7877993e+01  -2.1024683e+01  -2.1505317e+01
   1.0309570e+03  -9.7282720e+00  -1.7877988e+01  -2.1024700e+01  -2.1505335e+01
   1.0310288e+03  -9.7282707e+00  -1.7877985e+01  -2.1024710e+01  -2.1505346e+01
   1.0310993e+03  -9.7282701e+00  -1.7877980e+01  -2.1024724e+01  -2.1505358e+01
   1.0311757e+03  -9.7282689e+00  -1.7877979e+01  -2.1024737e+01  -2.1505378e+01
   1.0312476e+03  -9.7282670e+00  -1.7877977e+01  -2.1024748e+01  -2.1505390e+01
   1.0313184e+03  -9.7282663e+00  -1.7877975e+01  -2.1024760e+01  -2.1505402e+01
   1.0313898e+03  -9.7282645e+00  -1.7877974e+01  -2.1024774e+01  -2.1505414e+01
   1.0314620e+03  -9.7282632e+00  -1.7877972e+01  -2.1024782e+01  -2.1505427e+01
   1.0315318e+03  -9.7282626e+00  -1.7877971e+01  -2.1024798e+01  -2.1505433e+01
   1.0316068e+03  -9.7282614e+00  -1.7877969e+01  -2.1024806e+01  -2.1505447e+01
   1.0316793e+03  -9.7282601e+00  -1.7877968e+01  -2.1024815e+01  -2.1505456e+01
   1.0317512e+03  -9.7282582e+00  -1.7877966e+01  -2.1024826e+01  -2.1505467e+01
   1.0318220e+03  -9.7282570e+00  -1.7877964e+01  -2.1024833e+01  -2.1505481e+01
   1.0318935e+03  -9.7282564e+00  -1.7877961e+01  -2.1024844e+01  -2.1505489e+01
   1.0319639e+03  -9.7282545e+00  -1.7877960e+01  -2.1024857e+01  -2.1505496e+01
   1.0320386e+03  -9.7282533e+00  -1.7877959e+01  -2.1024862e+01  -2.1505510e+01
   1.0321104e+03  -9.7282527e+00  -1.7877958e+01  -2.1024871e+01  -2.1505514e+01
   1.0321819e+03  -9.7282508e+00  -1.7877955e+01  -2.1024880e+01  -2.1505523e+01
   1.0322527e+03  -9.7282502e+00  -1.7877954e+01  -2.1024889e+01  -2.1505533e+01
   1.0323238e+03  -9.7282489e+00  -1.7877953e+01  -2.1024894e+01  -2.1505540e+01
   1.0323953e+03  -9.7282471e+00  -1.7877951e+01  -2.1024904e+01  -2.1505547e+01
   1.0324686e+03  -9.7282459e+00  -1.7877949e+01  -2.1024911e+01  -2.1505556e+01
   1.0325394e+03  -9.7282446e+00  -1.7877947e+01  -2.1024918e+01  -2.1505563e+01
   1.0326109e+03  -9.7282434e+00  -1.7877945e+01  -2.1024923e+01  -2.1505570e+01
   1.0326816e+03  -9.7282421e+00  -1.7877944e+01  -2.1024931e+01  -2.1505577e+01
   1.0327528e+03  -9.7282409e+00  -1.7877942e+01  -2.1024939e+01  -2.1505587e+01
   1.0328239e+03  -9.7282403e+00  -1.7877941e+01  -2.1024945e+01  -2.1505592e+01
   1.0328986e+03  -9.7282391e+00  -1.7877939e+01  -2.1024949e+01  -2.1505598e+01
   1.0329704e+03  -9.7282378e+00  -1.7877938e+01  -2.1024956e+01  -2.1505603e+01
   1.0330416e+03  -9.7282365e+00  -1.7877936e+01  -2.1024960e+01  -2.1505608e+01
   1.0331127e+03  -9.7282347e+00  -1.7877935e+01  -2.1024966e+01  -2.1505614e+01
   1.0331842e+03  -9.7282335e+00  -1.7877932e+01  -2.1024971e+01  -2.1505621e+01
   1.0332557e+03  -9.7282322e+00  -1.7877930e+01  -2.1024976e+01  -2.1505625e+01
   1.0333332e+03  -9.7282310e+00  -1.7877928e+01  -2.1024979e+01  -2.1505630e+01
   1.0334047e+03  -9.7282303e+00  -1.7877926e+01  -2.1024983e+01  -2.1505634e+01
   1.0334751e+03  -9.7282284e+00  -1.7877925e+01  -2.1024989e+01  -2.1505637e+01
   1.0335466e+03  -9.7282278e+00  -1.7877923e+01  -2.1024992e+01  -2.1505644e+01
   1.0336167e+03  -9.7282259e+00  -1.7877922e+01  -2.1024996e+01  -2.1505646e+01
   1.0336878e+03  -9.7282253e+00  -1.7877920e+01  -2.1025000e+01  -2.1505651e+01
   1.0337646e+03  -9.7282241e+00  -1.7877919e+01  -2.1025004e+01  -2.1505654e+01
   1.0338361e+03  -9.7282222e+00  -1.7877917e+01  -2.1025007e+01  -2.1505658e+01
   1.0339073e+03  -9.7282216e+00  -1.7877915e+01  -2.1025011e+01  -2.1505662e+01
   1.0339795e+03  -9.7282197e+00  -1.7877913e+01  -2.1025013e+01  -2.1505665e+01
   1.0340531e+03  -9.7282185e+00  -1.7877911e+01  -2.1025017e+01  -2.1505668e+01
   1.0341242e+03  -9.7282172e+00  -1.7877909e+01  -2.1025020e+01  -2.1505672e+01
   1.0342007e+03  -9.7282166e+00  -1.7877907e+01  -2.1025022e+01  -2.1505675e+01
   1.0342729e+03  -9.7282153e+00  -1.7877906e+01  -2.1025026e+01  -2.1505678e+01
   1.0343437e+03  -9.7282134e+00  -1.7877904e+01  -2.1025029e+01  -2.1505681e+01
   1.0344141e+03  -9.7282122e+00  -1.7877902e+01  -2.1025031e+01  -2.1505684e+01
   1.0344859e+03  -9.7282109e+00  -1.7877900e+01  -2.1025034e+01  -2.1505686e+01
   1.0345564e+03  -9.7282103e+00  -1.7877898e+01  -2.1025036e+01  -2.1505689e+01
   1.0346307e+03  -9.7282085e+00  -1.7877897e+01  -2.1025038e+01  -2.1505691e+01
   1.0347022e+03  -9.7282078e+00  -1.7877894e+01  -2.1025040e+01  -2.1505692e+01
   1.0347747e+03  -9.7282060e+00  -1.7877893e+01  -2.1025041e+01  -2.1505695e+01
   1.0348455e+03  -9.7282047e+00  -1.7877891e+01  -2.1025044e+01  -2.1505697e+01
   1.0349159e+03  -9.7282041e+00  -1.7877889e+01  -2.1025046e+01  -2.1505699e+01
   1.0349871e+03  -9.7282023e+00  -1.7877888e+01  -2.1025048e+01  -2.1505701e+01

